Mitigating heat demand peaks in buildings in a highly renewable European energy system

Space and water heating accounts for about 40% of final energy consumption in the European Union and thus plays a key role in reducing overall costs and greenhouse gas emissions. Many scenarios to reach net-zero emissions in buildings rely on electrification, but meeting the heat demand peaks in the winter can be challenging, particularly when wind and solar resources are low. This paper examines how to mitigate space heating demand peaks most cost-effectively in a top-down, sector-coupled model with carbon dioxide emissions constraint to be net-zero. It introduces the first model that co-optimises both supply and efficiency simultaneously including all European countries with hourly resolution. The competition between technologies to address these heating peaks, namely building retrofitting, thermal energy storage and individual hybrid heat pumps with backup gas boilers is examined. A novel thought experiment demonstrates that the level of building renovation is driven by the strong seasonal heat peaks, rather than the overall energy consumption. If all three instruments are applied, total costs are reduced by up to 17%. Building renovation enables the largest benefit with cost savings of up to 14% and allows individual gas boilers to be removed from the energy system without significant higher costs.

==> data/biomass_transport_costs.csv <==
Country,cost
AL,0.06
AT,0.14
BA,0.06
BE,0.14
BG,0.06
CH,0.18
CZ,0.09
DE,0.13
DK,0.19
EE,0.09
ES,0.12
FI,0.15
FR,0.14
GB,0.14
GR,0.11
HR,0.08
HU,0.07
IE,0.13
IT,0.13
LT,0.07
LU,0.15
LV,0.08
ME,0.06
MK,0.05
NL,0.15
NO,0.16
PL,0.08
PT,0.09
RO,0.06
RS,0.06
SE,0.16
SI,0.1
SK,0.08


==> data/costs2030.csv <==
technology,parameter,value,unit,source,further,,,
CCGT,FOM,3.35,%/year,"DEA, technology_data_for_el_and_dh_-_0009.xlsx","05 Gas turb. CC, steam extract.:  Fixed O&M",,,
CCGT,VOM,4.2,EUR/MWh,"DEA, technology_data_for_el_and_dh_-_0009.xlsx","05 Gas turb. CC, steam extract.:  Variable O&M",,,
CCGT,c_b,2,50oC/100oC,"DEA, technology_data_for_el_and_dh_-_0009.xlsx","05 Gas turb. CC, steam extract.:  Cb coefficient",,,
CCGT,c_v,0.15,50oC/100oC,"DEA, technology_data_for_el_and_dh_-_0009.xlsx","05 Gas turb. CC, steam extract.:  Cv coefficient",,,
CCGT,efficiency,0.58,per unit,"DEA, technology_data_for_el_and_dh_-_0009.xlsx","05 Gas turb. CC, steam extract.:  Electricity efficiency, annual average",,,
CCGT,investment,830,EUR/kW,"DEA, technology_data_for_el_and_dh_-_0009.xlsx","05 Gas turb. CC, steam extract.:  Nominal investment",,,
CCGT,lifetime,25,years,"DEA, technology_data_for_el_and_dh_-_0009.xlsx","05 Gas turb. CC, steam extract.:  Technical lifetime",,,
DAC,FOM,4,%/year,Fasihi, from old pypsa cost assumptions,,,
DAC,investment,250,EUR/(tCO2/a),Fasihi doi:10.3390/su9020306/Climeworks, from old pypsa cost assumptions,,,
DAC,lifetime,30,years,Fasihi, from old pypsa cost assumptions,,,
Fischer-Tropsch,FOM,3,%/year,doi:10.3390/su9020306, from old pypsa cost assumptions,,,
Fischer-Tropsch,efficiency,0.8,per unit,TODO, from old pypsa cost assumptions,,,
Fischer-Tropsch,investment,677.6,EUR/kWH2,Fasihi doi:10.3390/su9020306 (60 kEUR/bpd = 847 EUR/kWL (1b = 1.7 MWh) 847*0.8 = 677.6), from old pypsa cost assumptions,,,
Fischer-Tropsch,lifetime,30,years,doi:10.3390/su9020306, from old pypsa cost assumptions,,,
Gasnetz,FOM,2.5,%,"WEGE ZU EINEM KLIMANEUTRALEN ENERGIESYSEM, Anhang zur Studie, Fraunhofer-Institut für Solare Energiesysteme ISE, Freiburg",Gasnetz,,,
Gasnetz,investment,28,EUR/kWGas,"WEGE ZU EINEM KLIMANEUTRALEN ENERGIESYSEM, Anhang zur Studie, Fraunhofer-Institut für Solare Energiesysteme ISE, Freiburg",Gasnetz,,,
Gasnetz,lifetime,30,years,"WEGE ZU EINEM KLIMANEUTRALEN ENERGIESYSEM, Anhang zur Studie, Fraunhofer-Institut für Solare Energiesysteme ISE, Freiburg",Gasnetz,,,
H2 pipeline,FOM,3,%/year,TODO, from old pypsa cost assumptions,,,
H2 pipeline,investment,267,EUR/MW/km,Welder et al https://doi.org/10.1016/j.ijhydene.2018.12.156, from old pypsa cost assumptions,,,
H2 pipeline,lifetime,40,years,TODO, from old pypsa cost assumptions,,,
HVAC overhead,FOM,2,%/year,Hagspiel, from old pypsa cost assumptions,,,
HVAC overhead,investment,400,EUR/MW/km,Hagspiel, from old pypsa cost assumptions,,,
HVAC overhead,lifetime,40,years,Hagspiel, from old pypsa cost assumptions,,,
HVDC inverter pair,FOM,2,%/year,Hagspiel, from old pypsa cost assumptions,,,
HVDC inverter pair,investment,150000,EUR/MW,Hagspiel, from old pypsa cost assumptions,,,
HVDC inverter pair,lifetime,40,years,Hagspiel, from old pypsa cost assumptions,,,
HVDC overhead,FOM,2,%/year,Hagspiel, from old pypsa cost assumptions,,,
HVDC overhead,investment,400,EUR/MW/km,Hagspiel, from old pypsa cost assumptions,,,
HVDC overhead,lifetime,40,years,Hagspiel, from old pypsa cost assumptions,,,
HVDC submarine,FOM,2,%/year,Hagspiel, from old pypsa cost assumptions,,,
HVDC submarine,investment,2000,EUR/MW/km,Own analysis of European submarine HVDC projects since 2000, from old pypsa cost assumptions,,,
HVDC submarine,lifetime,40,years,Hagspiel, from old pypsa cost assumptions,,,
OCGT,FOM,1.78,%/year,"DEA, technology_data_for_el_and_dh_-_0009.xlsx",52 OCGT - Natural gas:  Fixed O&M,,,
OCGT,VOM,4.5,EUR/MWh,"DEA, technology_data_for_el_and_dh_-_0009.xlsx",52 OCGT - Natural gas:  Variable O&M,,,
OCGT,efficiency,0.41,per unit,"DEA, technology_data_for_el_and_dh_-_0009.xlsx","52 OCGT - Natural gas:  Electricity efficiency, annual average",,,
OCGT,investment,435.24,EUR/kW,"DEA, technology_data_for_el_and_dh_-_0009.xlsx",52 OCGT - Natural gas:  Specific investment,,,
OCGT,lifetime,25,years,"DEA, technology_data_for_el_and_dh_-_0009.xlsx",52 OCGT - Natural gas:  Technical lifetime,,,
PHS,FOM,1,%/year,DIW DataDoc http://hdl.handle.net/10419/80348, from old pypsa cost assumptions,,,
PHS,efficiency,0.75,per unit,DIW DataDoc http://hdl.handle.net/10419/80348, from old pypsa cost assumptions,,,
PHS,investment,2208.16,EUR/kWel,DIW DataDoc http://hdl.handle.net/10419/80348, from old pypsa cost assumptions,,,
PHS,lifetime,80,years,IEA2010, from old pypsa cost assumptions,,,
SMR,FOM,5.4,%/year,https://www.gov.uk/government/publications/hydrogen-supply-chain-evidence-base, slide 42 assumption for 2030, from old pypsa cost assumptions,,
SMR,efficiency,0.74,per unit,https://www.gov.uk/government/publications/hydrogen-supply-chain-evidence-base, slide 42 assumption for 2030, from old pypsa cost assumptions,,
SMR,investment,540.56,EUR/kWCH4,https://www.gov.uk/government/publications/hydrogen-supply-chain-evidence-base, slide 42 assumption for 2030, GBP 466 exchange 1.16, from old pypsa cost assumptions,
SMR,lifetime,25,years,TODO, from old pypsa cost assumptions,,,
SMR CCS,FOM,5.4,%/year,https://www.gov.uk/government/publications/hydrogen-supply-chain-evidence-base, slide 42 assumption for 2030, from old pypsa cost assumptions,,
SMR CCS,efficiency,0.67,per unit,https://www.gov.uk/government/publications/hydrogen-supply-chain-evidence-base, slide 42 assumption for 2030, CCS uses 10% of gas, from old pypsa cost assumptions,
SMR CCS,investment,1032,EUR/kWCH4,https://www.gov.uk/government/publications/hydrogen-supply-chain-evidence-base, slide 42 assumption for 2030, GBP 466 exchange 1.16, CCS costed at 300 EUR/tCO2/a, from old pypsa cost assumptions
SMR CCS,lifetime,25,years,TODO, from old pypsa cost assumptions,,,
battery inverter,FOM,0.34,%/year,"DEA, technology_data_catalogue_for_energy_storage.xlsx",:  Fixed O&M,,,
battery inverter,efficiency,0.96,per unit,"DEA, technology_data_catalogue_for_energy_storage.xlsx",:  Round trip efficiency DC,,,
battery inverter,investment,160,EUR/kW,"DEA, technology_data_catalogue_for_energy_storage.xlsx",:  Output capacity expansion cost investment,,,
battery inverter,lifetime,25,years,"DEA, technology_data_catalogue_for_energy_storage.xlsx",:  Technical lifetime,,,
battery storage,investment,142,EUR/kWh,"DEA, technology_data_catalogue_for_energy_storage.xlsx",:  Energy storage expansion cost investment,,,
battery storage,lifetime,25,years,"DEA, technology_data_catalogue_for_energy_storage.xlsx",:  Technical lifetime,,,
biogas,fuel,59,EUR/MWhth,JRC and Zappa, from old pypsa cost assumptions,,,
biogas upgrading,FOM,2.49,%/year,"DEA, data_sheets_for_renewable_fuels_-_0003.xlsx","82 Biogas, upgrading:  Fixed O&M ",,,
biogas upgrading,VOM,3.18,EUR/MWh input,"DEA, data_sheets_for_renewable_fuels_-_0003.xlsx","82 Biogas, upgrading:  Variable O&M",,,
biogas upgrading,investment,381,EUR/kW input,"DEA, data_sheets_for_renewable_fuels_-_0003.xlsx","82 Biogas, upgrading:  investment (upgrading, methane redution and grid injection)",,,
biogas upgrading,lifetime,15,years,"DEA, data_sheets_for_renewable_fuels_-_0003.xlsx","82 Biogas, upgrading:  Technical lifetime",,,
biomass,FOM,4.53,%/year,DIW DataDoc http://hdl.handle.net/10419/80348, from old pypsa cost assumptions,,,
biomass,efficiency,0.47,per unit,DIW DataDoc http://hdl.handle.net/10419/80348, from old pypsa cost assumptions,,,
biomass,fuel,7,EUR/MWhth,IEA2011b, from old pypsa cost assumptions,,,
biomass,investment,2209,EUR/kWel,DIW DataDoc http://hdl.handle.net/10419/80348, from old pypsa cost assumptions,,,
biomass,lifetime,30,years,ECF2010 in DIW DataDoc http://hdl.handle.net/10419/80348, from old pypsa cost assumptions,,,
biomass CHP,FOM,3.58,%/year,"DEA, technology_data_for_el_and_dh_-_0009.xlsx","09c Straw, Large, 40 degree:  Fixed O&M",,,
biomass CHP,VOM,2.1,EUR/MWh_e,"DEA, technology_data_for_el_and_dh_-_0009.xlsx","09c Straw, Large, 40 degree:  Variable O&M ",,,
biomass CHP,c_b,0.46,40°C/80°C,"DEA, technology_data_for_el_and_dh_-_0009.xlsx","09c Straw, Large, 40 degree:  Cb coefficient",,,
biomass CHP,c_v,1,40°C/80°C,"DEA, technology_data_for_el_and_dh_-_0009.xlsx","09c Straw, Large, 40 degree:  Cv coefficient",,,
biomass CHP,efficiency,0.3,per unit,"DEA, technology_data_for_el_and_dh_-_0009.xlsx","09c Straw, Large, 40 degree:  Electricity efficiency, net, annual average",,,
biomass CHP,efficiency-heat,0.71,per unit,"DEA, technology_data_for_el_and_dh_-_0009.xlsx","09c Straw, Large, 40 degree:  Heat efficiency, net, annual average",,,
biomass CHP,investment,3210.28,EUR/kW_e,"DEA, technology_data_for_el_and_dh_-_0009.xlsx","09c Straw, Large, 40 degree:  Nominal investment ",,,
biomass CHP,lifetime,25,years,"DEA, technology_data_for_el_and_dh_-_0009.xlsx","09c Straw, Large, 40 degree:  Technical lifetime",,,
biomass EOP,FOM,3.58,%/year,"DEA, technology_data_for_el_and_dh_-_0009.xlsx","09c Straw, Large, 40 degree:  Fixed O&M",,,
biomass EOP,VOM,2.1,EUR/MWh_e,"DEA, technology_data_for_el_and_dh_-_0009.xlsx","09c Straw, Large, 40 degree:  Variable O&M ",,,
biomass EOP,c_b,0.46,40°C/80°C,"DEA, technology_data_for_el_and_dh_-_0009.xlsx","09c Straw, Large, 40 degree:  Cb coefficient",,,
biomass EOP,c_v,1,40°C/80°C,"DEA, technology_data_for_el_and_dh_-_0009.xlsx","09c Straw, Large, 40 degree:  Cv coefficient",,,
biomass EOP,efficiency,0.3,per unit,"DEA, technology_data_for_el_and_dh_-_0009.xlsx","09c Straw, Large, 40 degree:  Electricity efficiency, net, annual average",,,
biomass EOP,efficiency-heat,0.71,per unit,"DEA, technology_data_for_el_and_dh_-_0009.xlsx","09c Straw, Large, 40 degree:  Heat efficiency, net, annual average",,,
biomass EOP,investment,3210.28,EUR/kW_e,"DEA, technology_data_for_el_and_dh_-_0009.xlsx","09c Straw, Large, 40 degree:  Nominal investment ",,,
biomass EOP,lifetime,25,years,"DEA, technology_data_for_el_and_dh_-_0009.xlsx","09c Straw, Large, 40 degree:  Technical lifetime",,,
biomass HOP,FOM,5.75,%/year,"DEA, technology_data_for_el_and_dh_-_0009.xlsx","09c Straw HOP:  Fixed O&M, heat output",,,
biomass HOP,VOM,2.78,EUR/MWh,"DEA, technology_data_for_el_and_dh_-_0009.xlsx",09c Straw HOP:  Variable O&M heat output,,,
biomass HOP,efficiency,1.03,per unit,"DEA, technology_data_for_el_and_dh_-_0009.xlsx","09c Straw HOP:  Total efficiency , net, annual average",,,
biomass HOP,investment,832.63,EUR/kW_th - heat output,"DEA, technology_data_for_el_and_dh_-_0009.xlsx",09c Straw HOP:  Nominal investment ,,,
biomass HOP,lifetime,25,years,"DEA, technology_data_for_el_and_dh_-_0009.xlsx",09c Straw HOP:  Technical lifetime,,,
central air-sourced heat pump,FOM,0.23,%/year,"DEA, technology_data_for_el_and_dh_-_0009.xlsx","40 Comp. hp, airsource 3 MW:  Fixed O&M",,,
central air-sourced heat pump,VOM,2.51,EUR/MWh_th,"DEA, technology_data_for_el_and_dh_-_0009.xlsx","40 Comp. hp, airsource 3 MW:  Variable O&M",,,
central air-sourced heat pump,efficiency,3.6,per unit,"DEA, technology_data_for_el_and_dh_-_0009.xlsx","40 Comp. hp, airsource 3 MW:  Total efficiency , net, annual average",,,
central air-sourced heat pump,investment,856.25,EUR/kW_th,"DEA, technology_data_for_el_and_dh_-_0009.xlsx","40 Comp. hp, airsource 3 MW:  Specific investment",,,
central air-sourced heat pump,lifetime,25,years,"DEA, technology_data_for_el_and_dh_-_0009.xlsx","40 Comp. hp, airsource 3 MW:  Technical lifetime",,,
central coal CHP,FOM,1.63,%/year,"DEA, technology_data_for_el_and_dh_-_0009.xlsx",01 Coal CHP:  Fixed O&M,,,
central coal CHP,VOM,2.84,EUR/MWh,"DEA, technology_data_for_el_and_dh_-_0009.xlsx",01 Coal CHP:  Variable O&M,,,
central coal CHP,c_b,1.01,50oC/100oC,"DEA, technology_data_for_el_and_dh_-_0009.xlsx",01 Coal CHP:  Cb coefficient,,,
central coal CHP,c_v,0.15,50oC/100oC,"DEA, technology_data_for_el_and_dh_-_0009.xlsx",01 Coal CHP:  Cv coefficient,,,
central coal CHP,efficiency,0.52,per unit,"DEA, technology_data_for_el_and_dh_-_0009.xlsx","01 Coal CHP:  Electricity efficiency, condensation mode, net",,,
central coal CHP,investment,1860.47,EUR/kW,"DEA, technology_data_for_el_and_dh_-_0009.xlsx",01 Coal CHP:  Nominal investment,,,
central coal CHP,lifetime,25,years,"DEA, technology_data_for_el_and_dh_-_0009.xlsx",01 Coal CHP:  Technical lifetime,,,
central gas CHP,FOM,3.32,%/year,"DEA, technology_data_for_el_and_dh_-_0009.xlsx","04 Gas turb. simple cycle, L:  Fixed O&M",,,
central gas CHP,VOM,4.2,EUR/MWh,"DEA, technology_data_for_el_and_dh_-_0009.xlsx","04 Gas turb. simple cycle, L:  Variable O&M",,,
central gas CHP,c_b,0.7,per unit,DEA (backpressure ratio), from old pypsa cost assumptions,,,
central gas CHP,c_v,0.17,per unit,DEA (loss of fuel for additional heat), from old pypsa cost assumptions,,,
central gas CHP,efficiency,0.41,per unit,"DEA, technology_data_for_el_and_dh_-_0009.xlsx","04 Gas turb. simple cycle, L:  Electricity efficiency, annual average",,,
central gas CHP,investment,560,EUR/kW,"DEA, technology_data_for_el_and_dh_-_0009.xlsx","04 Gas turb. simple cycle, L:  Nominal investment",,,
central gas CHP,lifetime,25,years,"DEA, technology_data_for_el_and_dh_-_0009.xlsx","04 Gas turb. simple cycle, L:  Technical lifetime",,,
central gas CHP,p_nom_ratio,1,per unit,, from old pypsa cost assumptions,,,
central gas CHP CCS,FOM,3.32,%/year,"DEA, technology_data_for_el_and_dh_-_0009.xlsx","04 Gas turb. simple cycle, L:  Fixed O&M",,,
central gas CHP CCS,VOM,4.2,EUR/MWh,"DEA, technology_data_for_el_and_dh_-_0009.xlsx","04 Gas turb. simple cycle, L:  Variable O&M",,,
central gas CHP CCS,c_b,0.7,per unit,DEA (backpressure ratio), from old pypsa cost assumptions,,,
central gas CHP CCS,c_v,0.17,per unit,DEA (loss of fuel for additional heat), from old pypsa cost assumptions,,,
central gas CHP CCS,efficiency,0.37,per unit,"DEA, technology_data_for_el_and_dh_-_0009.xlsx","04 Gas turb. simple cycle, L:  Electricity efficiency, annual average",,,
central gas CHP CCS,investment,1160,EUR/kW,"DEA, technology_data_for_el_and_dh_-_0009.xlsx , DIW (CCS)","04 Gas turb. simple cycle, L:  Nominal investment",,,
central gas CHP CCS,lifetime,25,years,"DEA, technology_data_for_el_and_dh_-_0009.xlsx","04 Gas turb. simple cycle, L:  Technical lifetime",,,
central gas CHP CCS,p_nom_ratio,1,per unit,, from old pypsa cost assumptions,,,
central gas boiler,FOM,3.8,%/year,"DEA, technology_data_for_el_and_dh_-_0009.xlsx",44 Natural Gas DH Only:  Fixed O&M,,,
central gas boiler,VOM,1,EUR/MWh_th,"DEA, technology_data_for_el_and_dh_-_0009.xlsx",44 Natural Gas DH Only:  Variable O&M,,,
central gas boiler,efficiency,1.04,per unit,"DEA, technology_data_for_el_and_dh_-_0009.xlsx","44 Natural Gas DH Only:  Total efficiency , net, annual average",,,
central gas boiler,investment,50,EUR/kW_th,"DEA, technology_data_for_el_and_dh_-_0009.xlsx",44 Natural Gas DH Only:  Nominal investment,,,
central gas boiler,lifetime,25,years,"DEA, technology_data_for_el_and_dh_-_0009.xlsx",44 Natural Gas DH Only:  Technical lifetime,,,
central ground-sourced heat pump,FOM,0.39,%/year,"DEA, technology_data_for_el_and_dh_-_0009.xlsx","40 Absorption heat pump, DH:  Fixed O&M",,,
central ground-sourced heat pump,VOM,1.25,EUR/MWh_th,"DEA, technology_data_for_el_and_dh_-_0009.xlsx","40 Absorption heat pump, DH:  Variable O&M",,,
central ground-sourced heat pump,efficiency,1.73,per unit,"DEA, technology_data_for_el_and_dh_-_0009.xlsx","40 Absorption heat pump, DH:  Total efficiency , net, annual average",,,
central ground-sourced heat pump,investment,507.6,EUR/kW_th excluding drive energy,"DEA, technology_data_for_el_and_dh_-_0009.xlsx","40 Absorption heat pump, DH:  Nominal investment",,,
central ground-sourced heat pump,lifetime,25,years,"DEA, technology_data_for_el_and_dh_-_0009.xlsx","40 Absorption heat pump, DH:  Technical lifetime",,,
central resistive heater,FOM,1.7,%/year,"DEA, technology_data_for_el_and_dh_-_0009.xlsx",41 Electric Boilers:  Fixed O&M,,,
central resistive heater,VOM,1,EUR/MWh_th,"DEA, technology_data_for_el_and_dh_-_0009.xlsx",41 Electric Boilers:  Variable O&M,,,
central resistive heater,efficiency,0.99,per unit,"DEA, technology_data_for_el_and_dh_-_0009.xlsx","41 Electric Boilers:  Total efficiency , net, annual average",,,
central resistive heater,investment,60,EUR/kW_th,"DEA, technology_data_for_el_and_dh_-_0009.xlsx",41 Electric Boilers:  Nominal investment, 10/15 kV, >10 MW,
central resistive heater,lifetime,20,years,"DEA, technology_data_for_el_and_dh_-_0009.xlsx",41 Electric Boilers:  Technical lifetime,,,
central solar thermal,FOM,1.4,%/year,HP, from old pypsa cost assumptions,,,
central solar thermal,investment,140000,EUR/1000m2,HP, from old pypsa cost assumptions,,,
central solar thermal,lifetime,20,years,HP, from old pypsa cost assumptions,,,
central solid biomass CHP,FOM,4.1,%/year,"DEA, technology_data_for_el_and_dh_-_0009.xlsx","09b Wood Pellets, Medium:  Fixed O&M",,,
central solid biomass CHP,VOM,1.85,EUR/MWh_e,"DEA, technology_data_for_el_and_dh_-_0009.xlsx","09b Wood Pellets, Medium:  Variable O&M ",,,
central solid biomass CHP,c_b,1.01,per unit,DEA for wood pellets CHP (backpressure ratio), from old pypsa cost assumptions,,,
central solid biomass CHP,c_v,0.15,per unit,DEA for wood pellets CHP (loss of fuel for additional heat), from old pypsa cost assumptions,,,
central solid biomass CHP,efficiency,0.29,per unit,"DEA, technology_data_for_el_and_dh_-_0009.xlsx","09b Wood Pellets, Medium:  Electricity efficiency, net, annual average",,,
central solid biomass CHP,efficiency-heat,0.69,per unit,"DEA, technology_data_for_el_and_dh_-_0009.xlsx","09b Wood Pellets, Medium:  Heat efficiency, net, annual average",,,
central solid biomass CHP,investment,2851.41,EUR/kW_e,"DEA, technology_data_for_el_and_dh_-_0009.xlsx","09b Wood Pellets, Medium:  Nominal investment ",,,
central solid biomass CHP,lifetime,25,years,"DEA, technology_data_for_el_and_dh_-_0009.xlsx","09b Wood Pellets, Medium:  Technical lifetime",,,
central solid biomass CHP,p_nom_ratio,1,per unit,, from old pypsa cost assumptions,,,
central solid biomass CHP CCS,FOM,4.1,%/year,"DEA, technology_data_for_el_and_dh_-_0009.xlsx","09b Wood Pellets, Medium:  Fixed O&M",,,
central solid biomass CHP CCS,VOM,1.85,EUR/MWh_e,"DEA, technology_data_for_el_and_dh_-_0009.xlsx","09b Wood Pellets, Medium:  Variable O&M ",,,
central solid biomass CHP CCS,c_b,1.01,per unit,DEA for wood pellets CHP (backpressure ratio), from old pypsa cost assumptions,,,
central solid biomass CHP CCS,c_v,0.15,per unit,DEA for wood pellets CHP (loss of fuel for additional heat), from old pypsa cost assumptions,,,
central solid biomass CHP CCS,efficiency,0.26,per unit,"DEA, technology_data_for_el_and_dh_-_0009.xlsx","09b Wood Pellets, Medium:  Electricity efficiency, net, annual average",,,
central solid biomass CHP CCS,efficiency-heat,0.69,per unit,"DEA, technology_data_for_el_and_dh_-_0009.xlsx","09b Wood Pellets, Medium:  Heat efficiency, net, annual average",,,
central solid biomass CHP CCS,investment,3451.41,EUR/kW_e,"DEA, technology_data_for_el_and_dh_-_0009.xlsx , DIW (CCS)","09b Wood Pellets, Medium:  Nominal investment ",,,
central solid biomass CHP CCS,lifetime,25,years,"DEA, technology_data_for_el_and_dh_-_0009.xlsx","09b Wood Pellets, Medium:  Technical lifetime",,,
central solid biomass CHP CCS,p_nom_ratio,1,per unit,, from old pypsa cost assumptions,,,
central water tank storage,FOM,0.55,%/year,"DEA, technology_data_catalogue_for_energy_storage.xlsx",140 PTES seasonal:  Fixed O&M,,,
central water tank storage,investment,0.54,EUR/kWhCapacity,"DEA, technology_data_catalogue_for_energy_storage.xlsx",140 PTES seasonal:  Specific investment,,,
central water tank storage,lifetime,25,years,"DEA, technology_data_catalogue_for_energy_storage.xlsx",140 PTES seasonal:  Technical lifetime,,,
coal,CO2 intensity,0.34,tCO2/MWh_th,Entwicklung der spezifischen Kohlendioxid-Emissionen des deutschen Strommix in den Jahren 1990 - 2018,,,,
coal,FOM,1.6,%/year,Lazard s Levelized Cost of Energy Analysis - Version 13.0,,,,
coal,VOM,3.5,EUR/MWh_e,Lazard s Levelized Cost of Energy Analysis - Version 13.0,,,,
coal,efficiency,0.33,per unit,Lazard s Levelized Cost of Energy Analysis - Version 13.0,,,,
coal,fuel,8.15,EUR/MWh_th,BP 2019,,,,
coal,investment,3845.51,EUR/kW_e,Lazard s Levelized Cost of Energy Analysis - Version 13.0,,,,
coal,lifetime,40,years,Lazard s Levelized Cost of Energy Analysis - Version 13.0,,,,
decentral CHP,FOM,3,%/year,HP, from old pypsa cost assumptions,,,
decentral CHP,discount rate,0.04,per unit,Palzer thesis, from old pypsa cost assumptions,,,
decentral CHP,investment,1400,EUR/kWel,HP, from old pypsa cost assumptions,,,
decentral CHP,lifetime,25,years,HP, from old pypsa cost assumptions,,,
decentral air-sourced heat pump,FOM,3,%/year,"DEA, technologydatafor_heating_installations_marts_2018.xlsx",207.3 Air to water existing:  Fixed O&M,,,
decentral air-sourced heat pump,discount rate,0.04,per unit,Palzer thesis, from old pypsa cost assumptions,,,
decentral air-sourced heat pump,efficiency,3.6,per unit,"DEA, technologydatafor_heating_installations_marts_2018.xlsx","207.3 Air to water existing:  Heat efficiency, annual average, net, radiators, existing one family house",,,
decentral air-sourced heat pump,investment,850,EUR/kW_th,"DEA, technologydatafor_heating_installations_marts_2018.xlsx",207.3 Air to water existing:  Specific investment,,,
decentral air-sourced heat pump,lifetime,18,years,"DEA, technologydatafor_heating_installations_marts_2018.xlsx",207.3 Air to water existing:  Technical lifetime,,,
decentral gas boiler,FOM,10.71,%/year,"DEA, technologydatafor_heating_installations_marts_2018.xlsx",202 Natural gas boiler:  Fixed O&M,,,
decentral gas boiler,discount rate,0.04,per unit,Palzer thesis, from old pypsa cost assumptions,,,
decentral gas boiler,efficiency,0.98,per unit,"DEA, technologydatafor_heating_installations_marts_2018.xlsx","202 Natural gas boiler:  Total efficiency, annual average, net",,,
decentral gas boiler,investment,185.51,EUR/kW_th,"DEA, technologydatafor_heating_installations_marts_2018.xlsx",202 Natural gas boiler:  Possible additional specific investment,,,
decentral gas boiler,lifetime,20,years,"DEA, technologydatafor_heating_installations_marts_2018.xlsx",202 Natural gas boiler:  Technical lifetime,,,
decentral ground-sourced heat pump,FOM,1.82,%/year,"DEA, technologydatafor_heating_installations_marts_2018.xlsx",207.7 Ground source existing:  Fixed O&M,,,
decentral ground-sourced heat pump,discount rate,0.04,per unit,Palzer thesis, from old pypsa cost assumptions,,,
decentral ground-sourced heat pump,efficiency,3.9,per unit,"DEA, technologydatafor_heating_installations_marts_2018.xlsx","207.7 Ground source existing:  Heat efficiency, annual average, net, radiators, existing one family house",,,
decentral ground-sourced heat pump,investment,1400,EUR/kW_th,"DEA, technologydatafor_heating_installations_marts_2018.xlsx",207.7 Ground source existing:  Specific investment,,,
decentral ground-sourced heat pump,lifetime,20,years,"DEA, technologydatafor_heating_installations_marts_2018.xlsx",207.7 Ground source existing:  Technical lifetime,,,
decentral oil boiler,FOM,2,%/year,Palzer thesis (https://energiesysteme-zukunft.de/fileadmin/user_upload/Publikationen/PDFs/ESYS_Materialien_Optimierungsmodell_REMod-D.pdf), from old pypsa cost assumptions,,,
decentral oil boiler,efficiency,0.9,per unit,Palzer thesis (https://energiesysteme-zukunft.de/fileadmin/user_upload/Publikationen/PDFs/ESYS_Materialien_Optimierungsmodell_REMod-D.pdf), from old pypsa cost assumptions,,,
decentral oil boiler,investment,156.01,EUR/kWth,Palzer thesis (https://energiesysteme-zukunft.de/fileadmin/user_upload/Publikationen/PDFs/ESYS_Materialien_Optimierungsmodell_REMod-D.pdf) (+eigene Berechnung), from old pypsa cost assumptions,,,
decentral oil boiler,lifetime,20,years,Palzer thesis (https://energiesysteme-zukunft.de/fileadmin/user_upload/Publikationen/PDFs/ESYS_Materialien_Optimierungsmodell_REMod-D.pdf), from old pypsa cost assumptions,,,
decentral resistive heater,FOM,2,%/year,Schaber thesis, from old pypsa cost assumptions,,,
decentral resistive heater,discount rate,0.04,per unit,Palzer thesis, from old pypsa cost assumptions,,,
decentral resistive heater,efficiency,0.9,per unit,Schaber thesis, from old pypsa cost assumptions,,,
decentral resistive heater,investment,100,EUR/kWhth,Schaber thesis, from old pypsa cost assumptions,,,
decentral resistive heater,lifetime,20,years,Schaber thesis, from old pypsa cost assumptions,,,
decentral solar thermal,FOM,1.3,%/year,HP, from old pypsa cost assumptions,,,
decentral solar thermal,discount rate,0.04,per unit,Palzer thesis, from old pypsa cost assumptions,,,
decentral solar thermal,investment,270000,EUR/1000m2,HP, from old pypsa cost assumptions,,,
decentral solar thermal,lifetime,20,years,HP, from old pypsa cost assumptions,,,
decentral water tank storage,FOM,1,%/year,HP, from old pypsa cost assumptions,,,
decentral water tank storage,discount rate,0.04,per unit,Palzer thesis, from old pypsa cost assumptions,,,
decentral water tank storage,investment,18.38,EUR/kWh,IWES Interaktion, from old pypsa cost assumptions,,,
decentral water tank storage,lifetime,20,years,HP, from old pypsa cost assumptions,,,
electricity distribution grid,FOM,2,%/year,TODO, from old pypsa cost assumptions,,,
electricity distribution grid,investment,500,EUR/kW,TODO, from old pypsa cost assumptions,,,
electricity distribution grid,lifetime,40,years,TODO, from old pypsa cost assumptions,,,
electricity grid connection,FOM,2,%/year,TODO, from old pypsa cost assumptions,,,
electricity grid connection,investment,140,EUR/kW,DEA, from old pypsa cost assumptions,,,
electricity grid connection,lifetime,40,years,TODO, from old pypsa cost assumptions,,,
electrolysis,FOM,5,%/year,"DEA, data_sheets_for_renewable_fuels_-_0003.xlsx",88 Alkaline Electrolyser:  Fixed O&M,,,
electrolysis,efficiency,0.66,per unit,"DEA, data_sheets_for_renewable_fuels_-_0003.xlsx","88 Alkaline Electrolyser:  A) Hydrogen output, at LHV",,,
electrolysis,investment,550,EUR/kW_e,"DEA, data_sheets_for_renewable_fuels_-_0003.xlsx",88 Alkaline Electrolyser:  Specific investment,,,
electrolysis,lifetime,25,years,"DEA, data_sheets_for_renewable_fuels_-_0003.xlsx",88 Alkaline Electrolyser:  Technical lifetime,,,
fuel cell,FOM,5,%/year,"DEA, technology_data_for_el_and_dh_-_0009.xlsx",12 LT-PEMFC CHP:  Fixed O&M,,,
fuel cell,c_b,1.25,50oC/100oC,"DEA, technology_data_for_el_and_dh_-_0009.xlsx",12 LT-PEMFC CHP:  Cb coefficient,,,
fuel cell,efficiency,0.5,per unit,"DEA, technology_data_for_el_and_dh_-_0009.xlsx","12 LT-PEMFC CHP:  Electricity efficiency, annual average",,,
fuel cell,investment,1100,EUR/kW_e,"DEA, technology_data_for_el_and_dh_-_0009.xlsx",12 LT-PEMFC CHP:  Nominal investment,,,
fuel cell,lifetime,10,years,"DEA, technology_data_for_el_and_dh_-_0009.xlsx",12 LT-PEMFC CHP:  Technical lifetime,,,
gas,CO2 intensity,0.2,tCO2/MWh_th,Entwicklung der spezifischen Kohlendioxid-Emissionen des deutschen Strommix in den Jahren 1990 - 2018,,,,
gas,fuel,20.1,EUR/MWh_th,BP 2019,,,,
gas storage,FOM,3.59,%,DEA,"150 Underground Storage of Gas, Operation and Maintenace, salt cavern (units converted)",,,
gas storage,investment,0.03,EUR/kWh,DEA,"150 Underground Storage of Gas, Establishment of one cavern (units converted)",,,
gas storage,lifetime,100,years,TODO no source,"estimation: most underground storage are already build, they do have a long lifetime",,,
gas storage charger,investment,14.34,EUR/kW,DEA,"150 Underground Storage of Gas, Process equipment (units converted)",,,
gas storage discharger,investment,4.78,EUR/kW,DEA,"150 Underground Storage of Gas, Process equipment (units converted)",,,
geothermal,CO2 intensity,0.03,tCO2/MWhth,https://www.eia.gov/environment/emissions/co2_vol_mass.php, from old pypsa cost assumptions,,,
geothermal,FOM,2.36,%/year,DIW DataDoc http://hdl.handle.net/10419/80348, from old pypsa cost assumptions,,,
geothermal,efficiency,0.24,per unit,DIW DataDoc http://hdl.handle.net/10419/80348, from old pypsa cost assumptions,,,
geothermal,investment,3392,EUR/kWel,DIW DataDoc http://hdl.handle.net/10419/80348, from old pypsa cost assumptions,,,
geothermal,lifetime,40,years,IEA2010, from old pypsa cost assumptions,,,
helmeth,FOM,3,%/year,no source, from old pypsa cost assumptions,,,
helmeth,efficiency,0.8,per unit,HELMETH press release, from old pypsa cost assumptions,,,
helmeth,investment,2000,EUR/kW,no source, from old pypsa cost assumptions,,,
helmeth,lifetime,25,years,no source, from old pypsa cost assumptions,,,
hydro,FOM,1,%/year,DIW DataDoc http://hdl.handle.net/10419/80348, from old pypsa cost assumptions,,,
hydro,efficiency,0.9,per unit,DIW DataDoc http://hdl.handle.net/10419/80348, from old pypsa cost assumptions,,,
hydro,investment,2208.16,EUR/kWel,DIW DataDoc http://hdl.handle.net/10419/80348, from old pypsa cost assumptions,,,
hydro,lifetime,80,years,IEA2010, from old pypsa cost assumptions,,,
hydrogen storage tank,FOM,1.11,%/year,"DEA, technology_data_catalogue_for_energy_storage.xlsx",151a Hydrogen Storage - Tanks:  Fixed O&M,,,
hydrogen storage tank,efficiency,0.89,per unit,"DEA, technology_data_catalogue_for_energy_storage.xlsx",151a Hydrogen Storage - Tanks:  Round trip efficiency,,,
hydrogen storage tank,investment,44.91,EUR/kWh,"DEA, technology_data_catalogue_for_energy_storage.xlsx",151a Hydrogen Storage - Tanks:  Specific investment,,,
hydrogen storage tank,lifetime,30,years,"DEA, technology_data_catalogue_for_energy_storage.xlsx",151a Hydrogen Storage - Tanks:  Technical lifetime,,,
hydrogen storage underground,FOM,0,%/year,"DEA, technology_data_catalogue_for_energy_storage.xlsx",151c Hydrogen Storage - Caverns:  Fixed O&M,,,
hydrogen storage underground,VOM,0,EUR/MWh,"DEA, technology_data_catalogue_for_energy_storage.xlsx",151c Hydrogen Storage - Caverns:  Variable O&M,,,
hydrogen storage underground,efficiency,0.99,per unit,"DEA, technology_data_catalogue_for_energy_storage.xlsx",151c Hydrogen Storage - Caverns:  Round trip efficiency,,,
hydrogen storage underground,investment,2,EUR/kWh,"DEA, technology_data_catalogue_for_energy_storage.xlsx",151c Hydrogen Storage - Caverns:  Specific investment,,,
hydrogen storage underground,lifetime,100,years,"DEA, technology_data_catalogue_for_energy_storage.xlsx",151c Hydrogen Storage - Caverns:  Technical lifetime,,,
industry CCS,FOM,2,%/year,Saygin et al 2013 https://doi.org/10.1016/j.ijggc.2013.05.032, from old pypsa cost assumptions,,,
industry CCS,efficiency,0.9,per unit,Saygin et al 2013 https://doi.org/10.1016/j.ijggc.2013.05.032, from old pypsa cost assumptions,,,
industry CCS,investment,300,EUR/tCO2/a,Saygin et al 2013 https://doi.org/10.1016/j.ijggc.2013.05.032, from old pypsa cost assumptions,,,
industry CCS,lifetime,25,years,Saygin et al 2013 https://doi.org/10.1016/j.ijggc.2013.05.032, from old pypsa cost assumptions,,,
lignite,CO2 intensity,0.41,tCO2/MWh_th,Entwicklung der spezifischen Kohlendioxid-Emissionen des deutschen Strommix in den Jahren 1990 - 2018,,,,
lignite,FOM,1.6,%/year,Lazard s Levelized Cost of Energy Analysis - Version 13.0,,,,
lignite,VOM,3.5,EUR/MWh_e,Lazard s Levelized Cost of Energy Analysis - Version 13.0,,,,
lignite,efficiency,0.33,per unit,Lazard s Levelized Cost of Energy Analysis - Version 13.0,,,,
lignite,fuel,2.9,EUR/MWh_th,DIW,,,,
lignite,investment,3845.51,EUR/kW_e,Lazard s Levelized Cost of Energy Analysis - Version 13.0,,,,
lignite,lifetime,40,years,Lazard s Levelized Cost of Energy Analysis - Version 13.0,,,,
methanation,FOM,3,%/year,Schaber thesis, from old pypsa cost assumptions,,,
methanation,efficiency,0.8,per unit,Palzer and Schaber thesis, from old pypsa cost assumptions,,,
methanation,investment,1000,EUR/kWH2,Schaber thesis, from old pypsa cost assumptions,,,
methanation,lifetime,25,years,Schaber thesis, from old pypsa cost assumptions,,,
micro CHP,FOM,6.11,%/year,"DEA, technologydatafor_heating_installations_marts_2018.xlsx",219 LT-PEMFC mCHP - natural gas:  Fixed O&M,,,
micro CHP,efficiency,0.35,per unit,"DEA, technologydatafor_heating_installations_marts_2018.xlsx","219 LT-PEMFC mCHP - natural gas:  Electric efficiency, annual average, net",,,
micro CHP,efficiency-heat,0.61,per unit,"DEA, technologydatafor_heating_installations_marts_2018.xlsx","219 LT-PEMFC mCHP - natural gas:  Heat efficiency, annual average, net",,,
micro CHP,investment,7410.27,EUR/kW_th,"DEA, technologydatafor_heating_installations_marts_2018.xlsx",219 LT-PEMFC mCHP - natural gas:  Specific investment,,,
micro CHP,lifetime,20,years,"DEA, technologydatafor_heating_installations_marts_2018.xlsx",219 LT-PEMFC mCHP - natural gas:  Technical lifetime,,,
nuclear,FOM,1.4,%/year,Lazard s Levelized Cost of Energy Analysis - Version 13.0,,,,
nuclear,VOM,3.5,EUR/MWh_e,Lazard s Levelized Cost of Energy Analysis - Version 13.0,,,,
nuclear,efficiency,0.33,per unit,Lazard s Levelized Cost of Energy Analysis - Version 13.0,,,,
nuclear,fuel,2.6,EUR/MWh_th,Lazard s Levelized Cost of Energy Analysis - Version 13.0,,,,
nuclear,investment,7940.45,EUR/kW_e,Lazard s Levelized Cost of Energy Analysis - Version 13.0,,,,
nuclear,lifetime,40,years,Lazard s Levelized Cost of Energy Analysis - Version 13.0,,,,
offwind,FOM,2.29,%/year,"DEA, technology_data_for_el_and_dh_-_0009.xlsx",21 Offshore turbines:  Fixed O&M,,,
offwind,VOM,2.67,EUR/MWh,"DEA, technology_data_for_el_and_dh_-_0009.xlsx",21 Offshore turbines:  Variable O&M,,,
offwind,investment,1573.21,EUR/kW,"DEA, technology_data_for_el_and_dh_-_0009.xlsx",21 Offshore turbines:  Nominal investment grid connection costs substracted from investment costs,,,
offwind,lifetime,30,years,"DEA, technology_data_for_el_and_dh_-_0009.xlsx",21 Offshore turbines:  Technical lifetime,,,
oil,CO2 intensity,0.27,tCO2/MWh_th,Entwicklung der spezifischen Kohlendioxid-Emissionen des deutschen Strommix in den Jahren 1990 - 2018,,,,
oil,FOM,2.46,%/year,"DEA, technology_data_for_el_and_dh_-_0009.xlsx",50 Diesel engine farm:  Fixed O&M,,,
oil,VOM,6,EUR/MWh,"DEA, technology_data_for_el_and_dh_-_0009.xlsx",50 Diesel engine farm:  Variable O&M,,,
oil,efficiency,0.35,per unit,"DEA, technology_data_for_el_and_dh_-_0009.xlsx","50 Diesel engine farm:  Electricity efficiency, annual average",,,
oil,fuel,50,EUR/MWhth,IEA WEM2017 97USD/boe = http://www.iea.org/media/weowebsite/2017/WEM_Documentation_WEO2017.pdf, from old pypsa cost assumptions,,,
oil,investment,343,EUR/kW,"DEA, technology_data_for_el_and_dh_-_0009.xlsx",50 Diesel engine farm:  Specific investment,,,
oil,lifetime,25,years,"DEA, technology_data_for_el_and_dh_-_0009.xlsx",50 Diesel engine farm:  Technical lifetime,,,
onwind,FOM,1.22,%/year,"DEA, technology_data_for_el_and_dh_-_0009.xlsx",20 Onshore turbines:  Fixed O&M,,,
onwind,VOM,1.35,EUR/MWh,"DEA, technology_data_for_el_and_dh_-_0009.xlsx",20 Onshore turbines:  Variable O&M,,,
onwind,investment,1035.56,EUR/kW,"DEA, technology_data_for_el_and_dh_-_0009.xlsx",20 Onshore turbines:  Nominal investment ,,,
onwind,lifetime,30,years,"DEA, technology_data_for_el_and_dh_-_0009.xlsx",20 Onshore turbines:  Technical lifetime,,,
ror,FOM,2,%/year,DIW DataDoc http://hdl.handle.net/10419/80348, from old pypsa cost assumptions,,,
ror,efficiency,0.9,per unit,DIW DataDoc http://hdl.handle.net/10419/80348, from old pypsa cost assumptions,,,
ror,investment,3312.24,EUR/kWel,DIW DataDoc http://hdl.handle.net/10419/80348, from old pypsa cost assumptions,,,
ror,lifetime,80,years,IEA2010, from old pypsa cost assumptions,,,
solar,FOM,1.46,%/year,"DEA, technology_data_for_el_and_dh_-_0009.xlsx",22 Photovoltaics Medium:  Fixed O&M,,,
solar,VOM,0.01,EUR/MWhel,RES costs made up to fix curtailment order, from old pypsa cost assumptions,,,
solar,investment,631.69,EUR/kW,"DEA, technology_data_for_el_and_dh_-_0009.xlsx","22 Photovoltaics Medium:  Specific investment, total system",,,
solar,lifetime,35,years,"Assuming 50% rooftop, 50% utility",22 Photovoltaics Medium:  Technical lifetime of total system,,,
solar-rooftop,FOM,1.24,%/year,"DEA, technology_data_for_el_and_dh_-_0009.xlsx",22 Photovoltaics Small:  Fixed O&M,,,
solar-rooftop,discount rate,0.04,per unit,standard for decentral, from old pypsa cost assumptions,,,
solar-rooftop,investment,784.31,EUR/kW,European PV Technology and Innovation Platform,"22 Photovoltaics Small:  Specific investment, total system",,,
solar-rooftop,lifetime,30,years,European PV Technology and Innovation Platform,22 Photovoltaics Small:  Technical lifetime of total system,,,
solar-utility,FOM,1.93,%/year,"DEA, technology_data_for_el_and_dh_-_0009.xlsx",22 Photovoltaics Large:  Fixed O&M,,,
solar-utility,investment,376.29,EUR/kW,"DEA, technology_data_for_el_and_dh_-_0009.xlsx",22 Photovoltaics Large:  Nominal investment,,,
solar-utility,lifetime,40,years,"DEA, technology_data_for_el_and_dh_-_0009.xlsx",22 Photovoltaics Large:  Technical lifetime,,,
solid biomass,CO2 intensity,0.3,tCO2/MWh_th,TODO,,,,
solid biomass,fuel,25.2,EUR/MWh_th,Is a 100% renewable European power system feasible by 2050?,,,,
uranium,fuel,2.6,EUR/MWh_th,Lazard s Levelized Cost of Energy Analysis - Version 13.0,,,,
water tank charger,efficiency,0.84,per unit,"DEA, technology_data_catalogue_for_energy_storage.xlsx",:  efficiency from sqr(Round trip efficiency),,,
water tank discharger,efficiency,0.84,per unit,"DEA, technology_data_catalogue_for_energy_storage.xlsx",:  efficiency from sqr(Round trip efficiency),,,


==> data/costs2030_copy.csv <==
technology,FOM,VOM,efficiency,investment,lifetime,source
Air-sourced heat pump central,0.23,2.51 EUR/MWh$_{th}$,3.6,856.25 EUR/kW$_{th}$,25.0,"Danish Energy Agency, technology_data_for$_{el}$_and_dh_-_0009.xlsx"
Air-sourced heat pump decentral,3.0, ,3.6,850.0 EUR/kW$_{th}$,18.0,"Danish Energy Agency, technologydatafor_heating_installations_marts_2018.xlsx"
Battery inverter,0.34, ,0.96,160.0 EUR/kW,25.0,"Danish Energy Agency, technology_data_catalogue_for$_{el}$nergy_storage.xlsx"
Battery storage, , , ,142.0 EUR/kWh,25.0,"Danish Energy Agency, technology_data_catalogue_for$_{el}$nergy_storage.xlsx"
Biogas upgrading,2.49,3.18 EUR/MWh input, ,381.0 EUR/kW input,15.0,"Danish Energy Agency, data_sheets_for_renewable_fuels_-_0003.xlsx"
DAC (direct-air capture),4.0, , ,210.5 EUR/(tCO2/a),30.0,Fasihi
Electricity distribution grid,2.0, , ,500.0 EUR/kW,40.0,TODO
Electricity grid connection,2.0, , ,140.0 EUR/kW,40.0,DEA
Electrolysis,5.0, ,0.66,550.0 EUR/kW$_{el}$,25.0,"Danish Energy Agency, data_sheets_for_renewable_fuels_-_0003.xlsx"
Fuel cell,5.0, ,0.5,1100.0 EUR/kW$_{el}$,10.0,"Danish Energy Agency, technology_data_for$_{el}$_and_dh_-_0009.xlsx"
Gas CHP,3.32,4.2 EUR/MWh,0.41,560.0 EUR/kW,25.0,"Danish Energy Agency, technology_data_for$_{el}$_and_dh_-_0009.xlsx"
Gas boiler central,3.8,1.0 EUR/MWh$_{th}$,1.04,50.0 EUR/kW$_{th}$,25.0,"Danish Energy Agency, technology_data_for$_{el}$_and_dh_-_0009.xlsx"
Gas boiler decentral,6.69, ,0.98,296.82 EUR/kW$_{th}$,20.0,"Danish Energy Agency, technologydatafor_heating_installations_marts_2018.xlsx"
Gas distribution grid,2.0, , ,500.0 EUR/kW,40.0,TODO
Gas pipeline,2.5, , ,28.0 EUR/kW$_{Gas}$,30.0,FA ISE
Ground-sourced heat pump decentral,1.82, ,3.9,1400.0 EUR/kW$_{th}$,20.0,"Danish Energy Agency, technologydatafor_heating_installations_marts_2018.xlsx"
H$_2$ storage tank,1.11, , ,44.91 EUR/kWh,30.0,"Danish Energy Agency, technology_data_catalogue_for$_{el}$nergy_storage.xlsx"
H$_2$ storage underground,0.0,0.0 EUR/MWh, ,2.0 EUR/kWh,100.0,"Danish Energy Agency, technology_data_catalogue_for$_{el}$nergy_storage.xlsx"
H2 pipeline,3.0, , ,267.0 EUR/MW/km,40.0,Welder
HVDC inverter pair,2.0, , ,150000.0 EUR/MW,40.0,Hagspiel
HVDC overhead,2.0, , ,400.0 EUR/MW/km,40.0,Hagspiel
"Helmeth (Power to SNG, KIT project)",3.0, ,0.8,2000.0 EUR/kW,25.0,"no source, HELMETH press release"
Methanation,3.0, ,0.8,1000.0 EUR/kWH2,25.0,"Schaber thesis, Palzer and Schaber thesis"
Micro CHP,6.11, ,0.35,7410.27 EUR/kW$_{th}$,20.0,"Danish Energy Agency, technologydatafor_heating_installations_marts_2018.xlsx"
OCGT,1.78,4.5 EUR/MWh,0.41,435.24 EUR/kW,25.0,"Danish Energy Agency, technology_data_for$_{el}$_and_dh_-_0009.xlsx"
Offshore Wind,2.29,2.67 EUR/MWh, ,1573.21 EUR/kW,30.0,"Danish Energy Agency, technology_data_for$_{el}$_and_dh_-_0009.xlsx"
Onshore Wind,1.22,1.35 EUR/MWh, ,1035.56 EUR/kW,30.0,"Danish Energy Agency, technology_data_for$_{el}$_and_dh_-_0009.xlsx"
PHS,1.0, ,0.75,2208.16 EUR/kW$_{el}$,80.0,DIW
Reservoir hydro,1.0, ,0.9,2208.16 EUR/kW$_{el}$,80.0,DIW
Resistive heater central,1.7,1.0 EUR/MWh$_{th}$,0.99,60.0 EUR/kW$_{th}$,20.0,"Danish Energy Agency, technology_data_for$_{el}$_and_dh_-_0009.xlsx"
Resistive heater decentral,2.0, ,0.9,100.0 EUR/kWhth,20.0,Schaber thesis
Run of river,2.0, ,0.9,3312.24 EUR/kW$_{el}$,80.0,DIW
Solar PV (rooftop),1.24, , ,784.31 EUR/kW,30.0,"Danish Energy Agency, technology_data_for$_{el}$_and_dh_-_0009.xlsx, European PV Technology and Innovation Platform"
Solar PV (utility-scale),1.93, , ,376.29 EUR/kW,40.0,"Danish Energy Agency, technology_data_for$_{el}$_and_dh_-_0009.xlsx"
Solar thermal central,1.3, , ,270000.0 EUR/1000m2,20.0,HP
Solar thermal decentral,1.4, , ,140000.0 EUR/1000m2,20.0,HP
Solid biomass CHP central,4.1,1.85 EUR/MWh$_{el}$,0.29,2851.41 EUR/kW$_{el}$,25.0,"Danish Energy Agency, technology_data_for$_{el}$_and_dh_-_0009.xlsx"
Steam Methane Reforming (SMR),5.4, ,0.74,540.56 EUR/kWCH4,25.0,GOV UK
Water tank charger/discharger, , ,0.84, , ,"Danish Energy Agency, technology_data_catalogue_for$_{el}$nergy_storage.xlsx"
Water tank storage central,0.55, , ,0.54 EUR/kWhCapacity,25.0,"Danish Energy Agency, technology_data_catalogue_for$_{el}$nergy_storage.xlsx"
Water tank storage decentral,1.0, , ,18.38 EUR/kWh,20.0,"HP, IWES Interaktion"


==> data/l_min.csv <==
country_code,subsector,0
AL,residential,0.07
AL,services,0.07
AL,tot,0.07
AT,residential,0.1
AT,services,0.1
AT,tot,0.1
BA,residential,0.22
BA,services,0.07
BA,tot,0.075
BE,residential,0.08
BE,services,0.07
BE,tot,0.08
BG,residential,0.075
BG,services,0.07
BG,tot,0.075
CH,residential,0.22
CH,services,0.22
CH,tot,0.22
CZ,residential,0.08
CZ,services,0.22
CZ,tot,0.08
DE,residential,0.15
DE,services,0.1
DE,tot,0.1
DK,residential,0.22
DK,services,0.22
DK,tot,0.22
EE,residential,0.22
EE,services,0.22
EE,tot,0.22
ES,residential,0.07
ES,services,0.07
ES,tot,0.07
FI,residential,0.22
FI,services,0.22
FI,tot,0.22
FR,residential,0.08
FR,services,0.07
FR,tot,0.07
GB,residential,0.075
GB,services,0.075
GB,tot,0.075
GR,residential,0.07
GR,services,0.08
GR,tot,0.07
HR,residential,0.22
HR,services,0.07
HR,tot,0.075
HU,residential,0.08
HU,services,0.07
HU,tot,0.08
IE,residential,0.075
IE,services,0.22
IE,tot,0.1
IT,residential,0.075
IT,services,0.075
IT,tot,0.075
LT,residential,0.22
LT,services,0.22
LT,tot,0.22
LU,residential,0.08
LU,services,0.075
LU,tot,0.08
LV,residential,0.08
LV,services,0.22
LV,tot,0.08
ME,residential,0.08
ME,services,0.07
ME,tot,0.08
MK,residential,0.07
MK,services,0.08
MK,tot,0.07
NL,residential,0.08
NL,services,0.22
NL,tot,0.1
NO,residential,0.22
NO,services,0.22
NO,tot,0.22
PL,residential,0.08
PL,services,0.07
PL,tot,0.08
PT,residential,0.07
PT,services,0.07
PT,tot,0.07
RO,residential,0.07
RO,services,0.07
RO,tot,0.07
RS,residential,0.08
RS,services,0.07
RS,tot,0.08
SE,residential,0.22
SE,services,0.22
SE,tot,0.22
SI,residential,0.08
SI,services,0.22
SI,tot,0.08
SK,residential,0.075
SK,services,0.075
SK,tot,0.075


==> data/retro_components_costs.csv <==
component,fixed costs [EUR/m$^2$],variable costs for additional insulation material [EUR/cm],lifetime [years],source
Building retrofitting wall,70.34,2.36,40,IWU2015
Building retrofitting floor,39.39,1.3,40,IWU2015
Building retrofitting roof,75.61,1.3,40,IWU2015
Building retrofitting window,30.0,31.5,35,IWU2015


==> data/retro_costs.csv <==
,,cost,dE,cost,dE
,,moderate,moderate,ambitious,ambitious
AL,residential,93.02709369063282,0.3757260337606738,163.03824265107912,0.12983703752605333
AL,services,66.71891261294029,0.3940772832670971,125.59941920375279,0.12384545846679033
AL,tot,85.58426165194668,0.38091777496744794,152.44644712475323,0.1281419634176264
AT,residential,197.52927478310076,0.5252313313312978,336.7398981743956,0.30080894102167477
AT,services,145.549328650163,0.58733967946366,241.96917541610412,0.36943465601089837
AT,tot,183.6833644473281,0.5417751464623167,311.4957987208914,0.31908878867751883
BA,residential,166.41386391068394,0.28639484793395203,183.07729768221654,0.271826061351956
BA,services,80.71956962041918,0.41243983245536625,136.20004706339986,0.16119453620377977
BA,tot,88.5203604571606,0.47383697734262814,154.59463589492293,0.20460624209610745
BE,residential,144.75176294984422,0.4181483474577917,232.3180567420578,0.19293668018296248
BE,services,149.5659161068226,0.33418560242884204,241.1814381167883,0.13306861518865262
BE,tot,147.36195291347371,0.39047661589363414,234.77537664806545,0.17633861431793033
BG,residential,74.6208917718275,0.415959483934529,128.8484904697507,0.14345414481833837
BG,services,48.360765597395286,0.49398086383855183,98.47836362627946,0.1366832463272936
BG,tot,67.63618025885634,0.43511363152619864,120.51512133484147,0.14159625345055815
CH,residential,397.3537502529817,0.3483184474778005,426.3322666178013,0.3362089847545008
CH,services,315.8504607903221,0.35177603164513344,337.92406131715387,0.3412775791107985
CH,tot,361.4923028894114,0.34983978451142694,387.4326562855164,0.33843916627127174
CZ,residential,99.85034590808088,0.5282285208098755,182.88898709103736,0.217442295962043
CZ,services,130.55201058511133,0.2628318874308304,139.70979802261954,0.25239531562132034
CZ,tot,93.69141166524493,0.5436293193821113,173.6388324584585,0.22493018176303803
DE,residential,232.07135584177664,0.3869516689613546,303.26976639674274,0.2513049565603194
DE,services,119.0779196313994,0.5782387315916033,220.57318481910605,0.2853818147116618
DE,tot,157.10274580131934,0.5487518244764094,274.7689396792896,0.2630493190323624
DK,residential,337.2770129904939,0.3367410791750991,361.7863051596059,0.3246575229314909
DK,services,274.4813305620074,0.3082521122782543,293.7268182331735,0.29668915431097986
DK,tot,319.0412631096245,0.32846793594925916,342.0219562009949,0.31653556048096054
EE,residential,198.38765174279337,0.43988763837214534,212.94561621378816,0.42562221852981036
EE,services,147.8956510009187,0.4967950502709842,161.79420073478417,0.4840060810174899
EE,tot,159.73237632658112,0.48345437464427543,173.78551116312445,0.4703192844246827
ES,residential,143.2513943811772,0.29129230163953135,235.62122166895224,0.06008853041462822
ES,services,113.53546854549124,0.2826697175926706,200.77639826507607,0.05029522832969298
ES,tot,136.85530022632975,0.2894363655422762,228.1211769948409,0.05798060745882092
FI,residential,301.36053099206515,0.43445009857291433,323.20336696157716,0.4219690277641544
FI,services,245.09020014305685,0.41127618291198587,262.28510108978355,0.4007589128754235
FI,tot,282.3501765179216,0.4266210287128084,302.6227552839878,0.41480340786485015
FR,residential,154.9118699163598,0.5155993854875967,272.0597054511547,0.20397004773762703
FR,services,133.23313194208492,0.3828204733919379,230.18328421304085,0.12784296129761996
FR,tot,144.1686173530352,0.4791215253109321,257.28620044590906,0.17711331406018954
GB,residential,231.52995221824276,0.4363032639104411,378.98239069665414,0.20354503417052375
GB,services,147.22335145317,0.45677535014713994,250.46820659550173,0.2037749517570175
GB,tot,208.2772164052759,0.4419497021309635,343.5366919731314,0.20360844810073772
GR,residential,138.47667609700886,0.2788150788265166,224.7852229999978,0.07611638402426946
GR,services,116.10108338278941,0.18644698266977355,175.20050921172617,0.07665346081171476
GR,tot,128.5335047702872,0.26993955984342777,209.03648276194426,0.07628696649146854
HR,residential,166.41386391068394,0.28639484793395203,183.07729768221654,0.271826061351956
HR,services,80.71956962041918,0.41243983245536625,136.20004706339986,0.16119453620377977
HR,tot,88.52036045716059,0.4738369773426281,154.5946358949229,0.20460624209610742
HU,residential,92.06543337321224,0.5037812002372742,163.20379332909351,0.2248866837567719
HU,services,61.59149685454019,0.5098910192209346,125.35639789868895,0.18596104709808495
HU,tot,84.98922246389316,0.5015591864511796,153.78085329631054,0.21519529189739858
IE,residential,217.65620394382222,0.4498815242536382,361.32834829136766,0.20333581945840098
IE,services,258.77312215873485,0.19240119000019457,276.89028793639005,0.18293605506988092
IE,tot,217.50039880374771,0.43427305431343616,337.1552316072237,0.1974957293045102
IT,residential,139.07668012684667,0.42208214144662837,235.5896964001197,0.1248097833762301
IT,services,134.20391989254713,0.3503811323381325,214.96930485433586,0.11761376690913627
IT,tot,138.05506939676235,0.40704948711089894,231.26647665427043,0.12330108455191716
LT,residential,163.7638946356216,0.3225439036862634,175.78433496006028,0.30986341393702715
LT,services,121.61147377063759,0.30867736547508084,130.13808178458743,0.2977104388718399
LT,tot,151.94499830783462,0.31865593772416123,162.98582130503593,0.30645590496311326
LU,residential,259.84299200507616,0.4703125375497954,431.8758548400045,0.22108375362500599
LU,services,173.137464194432,0.44877148687026236,302.8347679690829,0.21108267239922388
LU,tot,235.3696701350042,0.4616455137205211,394.27943642919337,0.21816991553325832
LV,residential,89.28025149918413,0.5306453121821177,169.22717607307325,0.23738912921220628
LV,services,136.76087274816845,0.2925962554817707,146.34149535532922,0.2821616294557444
LV,tot,86.02863885896366,0.5532555723066108,164.25271510984308,0.2471209373866956
ME,residential,101.56503930851763,0.5020826577495521,181.10330049028957,0.22449638674332176
ME,services,77.97835715061437,0.4063189827259432,136.29161501476332,0.1487448436247833
ME,tot,89.02417558531084,0.4309445757248248,153.8756780365602,0.17846967753941528
MK,residential,105.02969950661893,0.3521127633325216,177.1267641957282,0.10978526442130392
MK,services,80.01807665447541,0.33238258795784087,136.70761587797003,0.10666835356950417
MK,tot,96.0981603267117,0.3582375623777636,164.93952255045102,0.10884544883095461
NL,residential,218.9721453588563,0.45666953757264683,374.42758539644944,0.1543667553698227
NL,services,230.37555292933692,0.14201266363536358,246.56740029243048,0.1336589655761578
NL,tot,212.95196190949184,0.4219298706184896,338.91773204850165,0.148615703327039
NO,residential,354.6383270659298,0.43243544351395835,380.115416570915,0.4211130129486822
NO,services,309.245575663498,0.4064342772949795,330.86009118769744,0.3971733435099351
NO,tot,332.5497188167569,0.41978299225492577,356.14723766653714,0.4094637085220981
PL,residential,85.68026632951403,0.47229524459372374,147.27963392710294,0.18056284990641577
PL,services,67.37618340791815,0.43019085859454703,115.54218697482793,0.15502316485963663
PL,tot,80.39159979364504,0.45295704712232054,136.9133494041546,0.17222091735527137
PT,residential,124.36606535955255,0.30189985474760056,225.8430588396872,0.060129811598463985
PT,services,110.3098143442602,0.23043983981959923,180.39751494912406,0.05936745727176813
PT,tot,119.51559846869706,0.2772407592283747,210.16091815094455,0.05986674184987201
RO,residential,70.88826034087971,0.42295257461697827,134.780659595312,0.16994058373555215
RO,services,50.718099472776366,0.437380368842147,103.44393048443553,0.15819966826136267
RO,tot,66.75689311042329,0.42590775760532473,128.36209225690789,0.16753574255640563
RS,residential,85.37235770436047,0.47278259726480276,152.29736624760494,0.20252686841565462
RS,services,59.83068539293887,0.46342302108924993,115.8717144172652,0.16050962447263023
RS,tot,78.43791787121424,0.4654775114986334,141.58804935870444,0.1901735965434053
SE,residential,289.59847943800827,0.43243544351395835,310.40312974806375,0.4211130129486822
SE,services,252.53065348582945,0.4064342772949795,270.1811169351274,0.3971733435099351
SE,tot,278.7483709906452,0.42482465259253255,298.62976053146593,0.41410564192186416
SI,residential,123.94081219488812,0.5319842955934381,228.7369824674802,0.24399253606979138
SI,services,157.95963708305084,0.3180262718906186,178.41093326475198,0.30344298955080945
SI,tot,113.29021842242352,0.5630960482613114,212.3971085409658,0.2632949238022519
SK,residential,103.63675996326441,0.4364323607307978,177.807872958217,0.18198855361591523
SK,services,69.9629352085783,0.5215511482450842,140.4422972275405,0.18959898529553545
SK,tot,94.67179993582607,0.45909347906851794,167.8600605173056,0.1840146737937204


==> data/retro_costs_all.csv <==
,,cost,cost,cost,cost,cost,cost,cost,cost,cost,cost,cost,cost,cost,cost,cost,cost,cost,cost,cost,cost,cost,cost,dE,dE,dE,dE,dE,dE,dE,dE,dE,dE,dE,dE,dE,dE,dE,dE,dE,dE,dE,dE,dE,dE
,,0.001,0.005,0.03,0.04,0.05,0.07,0.075,0.08,0.1,0.15,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.4,0.5,0.6,0.7,0.8,0.001,0.005,0.03,0.04,0.05,0.07,0.075,0.08,0.1,0.15,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.4,0.5,0.6,0.7,0.8
country_code,subsector,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
AL,residential,70.40267107876673,71.54842388282141,79.64719145673146,82.74216545544802,86.54590927931177,93.02709369063282,94.48913567925501,95.95117766787725,103.11582686236117,127.05688828049404,151.94864704555513,157.49344484831713,163.03824265107912,168.58304045384102,174.12783825660304,179.67263605936506,185.21743386212702,201.8518272704129,229.57581628422278,257.29980529803265,285.02379431184255,312.74778332565256,0.9424042039354282,0.8184682675878211,0.5194017410905546,0.4701484669583205,0.42707416600443676,0.3757260337606738,0.3669368608662323,0.3589700604954644,0.3175245181067059,0.22564641978224179,0.17424909065822256,0.13375471041965273,0.12983703752605333,0.12644533044315817,0.12348078232098897,0.12086781469028736,0.11854764040281601,0.11292405197884554,0.10645890837555284,0.10209692438893979,0.09895708079429083,0.09658961572445945
AL,services,51.07147392379798,51.92834053239387,57.28375683611815,59.42592335760789,61.568089879097606,66.71891261294029,67.79903918863111,70.22739701087173,76.0492956730612,99.33084267967486,117.37828494060636,121.48885207217955,125.59941920375279,129.709986335326,133.82055346689924,137.9311205984725,142.0416877300457,154.37338912476534,174.92622478263146,195.47906044049753,216.03189609836372,236.5847317562298,0.9099831205831844,0.7885048933175666,0.5191736728662849,0.4766857896067788,0.4461793895550703,0.3940772832670971,0.38629783785406624,0.3623320191721772,0.3285411167793965,0.212707884791811,0.1637221905082971,0.1272495131573899,0.12384545846679033,0.12089797290226724,0.11832124954434176,0.11604967509136173,0.11403222648967826,0.10914034629375265,0.1035116420325376,0.09971008207839079,0.09697114271884809,0.09490431961015404
AL,tot,64.93369345898141,65.99771763935264,73.32036531858772,76.14578111420155,79.47944908050823,85.58426165194668,86.93825617567423,88.67367800856259,95.45845043953288,119.21292902331722,142.16836623085953,147.30740667780637,152.44644712475323,157.5854875717,162.72452801864694,167.8635684655938,173.00260891254067,188.41973025338115,214.11493248811541,239.81013472284968,265.50533695758395,291.20053919231833,0.9332319743088195,0.809991346992391,0.5193372184433375,0.471997937064653,0.43247921356469887,0.38091777496744794,0.3724142634810221,0.35992119024776015,0.3206412175591046,0.22198598645634776,0.1712709315269419,0.13191432888743812,0.1281419634176264,0.12487593078327824,0.12202110193710858,0.11950471764956669,0.11727018730784977,0.11185360602840896,0.10562509898753189,0.10142166423439763,0.09839524022115881,0.09611282959176626
AT,residential,140.0760471563934,142.3973896867654,156.90578050159047,162.70913682752052,168.51249315345058,180.11920580531063,183.02088396827565,185.92256213124065,197.52927478310076,247.11456029933353,313.5264728706754,325.1331855225354,336.7398981743956,348.3466108262556,359.9533234781157,371.56003612997574,383.16674878183585,417.98688673741606,476.02044999671637,534.0540132560167,592.087576515317,650.1211397746175,1.06041144589531,0.9642687718267435,0.7030194791522306,0.6555932097694948,0.6203779387594461,0.571140945043978,0.5617242648413815,0.5531427710751947,0.5252313313312978,0.4230971364487378,0.3405207245025212,0.3064910885669201,0.30080894102167477,0.2958320195460384,0.2914358370049636,0.28752373696195155,0.2840194930100543,0.2753998812795718,0.26525087081631266,0.25824375130665,0.2531129224200224,0.24919283556810018
AT,services,91.73108354857129,93.31347720522115,103.20343755928272,107.15942170090733,111.11540584253201,119.02737412578128,121.00536619659357,122.98335826740588,145.549328650163,172.08591987236494,224.7949124968278,234.0572071328548,241.96917541610412,249.88114369935326,257.79311198260257,265.70508026585185,273.61704854910107,297.3529533988489,336.91279481509537,376.47263623134165,416.03247764758805,455.5923190638342,1.0679611949276389,1.013635111140964,0.8284543853377847,0.7884571132465906,0.7575154615040042,0.7125951245392865,0.7038001364075903,0.69573237855433,0.58733967946366,0.514247687270241,0.411409868487512,0.37494789094740477,0.36943465601089837,0.3646015232131814,0.3603297022872345,0.35652659569477807,0.3531189449648007,0.34473444726122765,0.3348621510985031,0.3280493368193094,0.32306401180549565,0.31925758202328364
AT,tot,127.19838796089964,129.3228965079868,142.60107492728167,147.91234629499962,153.2236176627176,163.8461603981535,166.50179608201245,169.15743176587142,183.6833644473281,227.12916390607987,289.8910265055051,300.8732559854554,311.4957987208914,322.11834145632724,332.74088419176314,343.36342692719904,353.98596966263494,385.85359786894264,438.96631154612214,492.07902522330164,545.1917389004811,598.3044525776608,1.0624224743002237,0.9774184951066012,0.7364316042740903,0.690984198627002,0.6569072925747619,0.6088201277215313,0.5995690477803919,0.5911243979687651,0.5417751464623167,0.4473769298618191,0.35940348226617164,0.3247259429319054,0.31908878867751883,0.31415016822544795,0.3097871119167065,0.3059040444844578,0.3024255300915394,0.2938685457390643,0.28379324372836934,0.27683788134811893,0.27174581036191964,0.2678559983700792
BA,residential,75.49248093056693,76.7444002194067,84.56889577465516,87.69869399675457,90.82849221885395,97.08808866305276,98.65298777410243,100.21788688515213,106.4774833293509,134.89083747126924,166.41386391068394,176.81770123801772,183.07729768221654,189.3368941264153,195.59649057061412,201.85608701481289,208.11568345901173,226.89447279160802,258.19245501260195,289.4904372335959,320.78841945458987,352.08640167558383,0.9733574047931537,0.9029413261352804,0.7059277844420389,0.6664386378776476,0.6358337614888034,0.5908308360731944,0.5818896068762889,0.5736389563765959,0.546083527553357,0.4337385849242353,0.349485910568658,0.2781466715026261,0.271826061351956,0.2662403695473401,0.26126735359987907,0.25681067730773716,0.2527933428009754,0.24280840025793007,0.23085986522522559,0.2224866811880385,0.2162905689843942,0.21151922041289845
BA,services,54.00937725685996,58.89065500394639,70.66383141294801,73.1777659648158,75.6917005166836,80.71956962041918,81.97653689635311,83.23350417228698,88.26137327602257,104.99700993507514,127.28224201759879,131.74114454049933,136.20004706339986,140.6589495863004,145.11785210920092,149.57675463210145,154.03565715500204,167.41236472370372,189.70687733820634,212.00138995270913,234.29590256721187,256.5904151817145,0.9558505050480011,0.8280894347347851,0.5252205622321917,0.4852590160730774,0.455274117134762,0.41243983245536625,0.40405474605821734,0.39633757376349654,0.3705836934143896,0.2860660006867225,0.21350568753377205,0.16511079917686483,0.16119453620377977,0.15777991476808026,0.15477625035593953,0.15211350292026218,0.14973671032351873,0.1439251726102342,0.13714920648389795,0.13251555296516862,0.1291469679543503,0.12658765048272125
BA,tot,62.43932683125327,65.89644775001966,76.12016552454793,78.87576439846185,81.63136327237578,87.14256102020363,88.5203604571606,89.89815989411755,95.4093576419454,116.7273196027677,142.63745345879607,149.4291427794331,154.59463589492293,159.7601290104127,164.92562212590246,170.09111524139223,175.25660835688208,190.75308770335144,216.5805532808003,242.4080188582493,268.23548443569825,294.06295001314714,0.9627201959593855,0.8574612461656639,0.5961299054116002,0.5563537284069136,0.526125550903052,0.48244029364870067,0.47383697734262814,0.4659104687045531,0.4394496624371328,0.34401258315218686,0.26686419851567456,0.20946596862893796,0.20460624209610745,0.20033969469987623,0.19656325860682972,0.19319657518360905,0.19017603549211698,0.1827268576685968,0.17392118039283633,0.16782013863350165,0.16334203462497343,0.15991471824070644
BE,residential,92.52339800065675,94.0719469390572,106.7094118830978,116.520890152531,120.590427416079,134.78539527977,136.88336760721353,144.75176294984422,153.4653330362686,175.34314896912164,217.39371885118672,224.85588779662226,232.3180567420578,239.78022568749336,247.24239463292875,254.70456357836431,262.16673252379985,284.55323936010643,321.8640840872841,359.17492881446145,396.48577354163916,433.7966182688167,0.9419221054435137,0.8547164449579133,0.6474724039436781,0.5719607973873898,0.5465665983802658,0.4742486667384445,0.46684548851346097,0.4181483474577917,0.39325980548645906,0.34865957350164134,0.24710208578533863,0.19662265883710645,0.19293668018296248,0.18970737841959656,0.18685429797568087,0.18431493575901356,0.18203997548278972,0.17644285876867966,0.169850684188112,0.16529834762667872,0.16196464903747312,0.15941749388665802
BE,services,91.28550645137064,92.86691419842285,121.40422556935304,126.77174972620254,131.17213002617325,149.5659161068226,151.86622602928955,154.1665359517565,163.36777564162426,194.0092196322782,225.36736064626626,233.2743993815274,241.1814381167883,249.08847685204935,256.9955155873103,264.90255432257135,272.8095930578324,296.53070926361534,336.0659029399203,375.6010966162254,415.1362902925303,454.6714839688354,0.9900754069627465,0.8682051422563387,0.4997128096970874,0.45253182435330497,0.42216784585293604,0.33418560242884204,0.3259115649614236,0.3183383432525294,0.2933025088453205,0.21990780637828358,0.1829554659398394,0.13633954565887857,0.13306861518865262,0.1302350835834984,0.12775684747639518,0.12557112418836716,0.12362908685424065,0.11891639486814076,0.11348636597142805,0.1098136062157113,0.1071643677763672,0.10516333778509152
BE,tot,92.18019991214712,93.73785876031835,110.78346180373617,119.36288015827392,123.52414169101374,138.88320699675495,141.0372762220937,147.36195291347371,156.21072650445595,180.51820632796336,219.6043637369281,227.1898701924968,234.77537664806545,242.36088310363414,249.94638955920266,257.53189601477135,265.11740247034004,287.873921837046,325.8014541148892,363.7289863927323,401.65651867057557,439.58405094841885,0.9552723226304388,0.8584561062650564,0.6065069329913693,0.5388498231008265,0.5120777822113667,0.4354170130531287,0.42777239426936847,0.39047661589363414,0.365547237968236,0.3129639098593324,0.22931781596943646,0.17990952332526863,0.17633861431793033,0.17321903748310577,0.17046988040788658,0.1680285624862963,0.16584590312077396,0.160493987915842,0.1542240113319395,0.14991553222198767,0.14677159614891602,0.14437585095881114
BG,residential,56.45593100031011,57.369017370331946,63.14551283265398,65.4298163055624,68.84836542928565,73.46638650331914,74.6208917718275,75.77539704033587,80.39341811436935,98.92942784611388,120.0774531969362,124.46297183334343,128.8484904697507,133.23400910615788,137.61952774256508,142.00504637897228,146.39056501537954,159.54712092460116,181.4747141066372,203.40230728867328,225.32990047070933,247.25749365274547,0.939839351478302,0.839637316896351,0.5690677929116533,0.5209353769807457,0.4749816051255986,0.4254104478385266,0.415959483934529,0.40735102838118137,0.379343308723716,0.2747460711908495,0.20748230711839327,0.14802248441012264,0.14345414481833837,0.13948952404589063,0.13601710126371486,0.13295113724314442,0.13022464409197737,0.12360106157668291,0.115962054483574,0.11079548192642652,0.10707131169573351,0.10426093389787174
BG,services,37.25112278526218,37.89516004973366,41.92039295268043,43.53048611385915,45.140579275037844,48.360765597395286,49.16581217798464,49.97085875857398,56.60166197524006,77.75333816157304,92.03799098156465,95.25817730392203,98.47836362627946,101.69854994863685,104.91873627099432,108.13892259335174,111.35910891570914,121.01966788278142,137.12059949456847,153.22153110635563,169.3224627181427,185.42339432992975,0.971587234372422,0.8706909828158922,0.6134490630915755,0.5695945054388343,0.5376602021269937,0.49398086383855183,0.4857648510699802,0.4783181932459082,0.42259879540165846,0.25715603926289454,0.19674564049326418,0.1406764604546192,0.1366832463272936,0.1332170870935674,0.13018040684698806,0.12749827589828738,0.1251122066688256,0.11931087059990594,0.11260837079243304,0.10806513298923844,0.10478371048062382,0.10230308277062088
BG,tot,51.18625409556791,52.02551510675855,57.32147529062628,59.42077975344944,62.34310009361227,66.57756422580755,67.63618025885634,68.69479629190516,73.86511195032286,93.11884387704632,112.38360357328006,116.44936245406075,120.51512133484147,124.58088021562213,128.64663909640282,132.7123979771835,136.77815685796423,148.97543350030628,169.30422790420968,189.63302230811317,209.96181671201663,230.2906111159201,0.9485507680875298,0.8481582447947906,0.5812457304287282,0.5342871315293569,0.49218021244004667,0.44422573271394483,0.43511363152619864,0.4268239658609556,0.39121233842699277,0.2699194786018232,0.2045362342644073,0.14600678228248215,0.14159625345055815,0.13776840734563583,0.1344155495364884,0.13145490686312744,0.12882182386518576,0.12242386053129363,0.11504182506523654,0.11004629158955487,0.10644360851038859,0.10372371203381203
CH,residential,173.03782001721646,175.93567165369842,194.0472443817106,201.29187347291548,208.53650256412035,223.02576074653018,226.64807529213257,230.270389837735,245.94341495995644,311.932901569906,397.3537502529817,411.84300843539137,426.3322666178013,440.82152480021097,455.3107829826207,469.80004116503045,484.2892993474402,527.7570738946695,600.2033648067182,672.649655718767,745.0959466308158,817.5422375428645,0.9904951901073545,0.9341188283141462,0.7659959830681298,0.731516917529593,0.7047717136468707,0.6654787161401221,0.6576828170896953,0.6504932961867267,0.6211401833800858,0.5130416835578747,0.3822790789083195,0.3418647599465137,0.3362089847545008,0.33120994515388696,0.3267582588275482,0.3227677868269129,0.31916972143056593,0.31022180070408845,0.2995016304462069,0.2919783591573538,0.2864039388930978,0.28210642658981777
CH,services,127.76554469411505,129.97290474679826,143.76890507606817,149.28730520777614,154.80570533948412,165.84250560290008,168.60170566875405,171.36090573460805,197.5864537335182,246.09233625653636,315.8504607903221,326.887261053738,337.92406131715387,348.9608615805699,359.9976618439858,371.03446210740174,382.0712623708178,415.18166316106556,470.3656644781452,525.549665795225,580.7336671123046,635.9176684293845,0.9851398674053854,0.9378118611914479,0.7910987109625907,0.7606199164973599,0.7369603034481984,0.7021944670602629,0.6952971517398263,0.6889365337231221,0.601178921865092,0.49890833155662473,0.39777362823356666,0.34618306529552934,0.3412775791107985,0.33693819026277283,0.33307084681249355,0.32960147263642464,0.3264708840951227,0.31867457825109674,0.30931008567044005,0.3027195143604927,0.2978245872817835,0.2940433850312366
CH,tot,153.11801887505183,155.71205421466232,171.9247750872279,178.40986343625417,184.8949517852804,197.8651284833329,201.107672657846,204.35021683235914,224.6663520203236,282.9630528320233,361.4923028894114,374.4624795874638,387.4326562855164,400.4028329835688,413.3730096816213,426.3431863796738,439.3133630777263,478.2238931718837,543.0747766621461,607.9256601524085,672.7765436426707,737.6274271329332,0.9881388481184881,0.9357437627801588,0.7770411833416925,0.7443222370754103,0.7189346931594548,0.6816336465449839,0.6742331243357529,0.6674083207027406,0.6123572283134884,0.5068230086773247,0.3890966806114282,0.34376481430008055,0.33843916627127174,0.3337303730017967,0.3295357975409241,0.32577460858309804,0.32238223300297086,0.3139410228247721,0.3038173507448695,0.2967044674467349,0.2914290241841195,0.28735868830404204
CZ,residential,75.17515660348744,76.42453327713773,84.23313748745213,87.35657917157786,90.48002085570361,96.72690422395512,98.28862506601801,99.85034590808088,106.09722927633238,136.55739025623006,170.39522035453433,176.64210372278583,182.88898709103736,189.13587045928884,195.38275382754034,201.6296371957919,207.87652056404337,226.61717066879788,257.8515875100554,289.0860043513129,320.32042119257045,351.55483803382793,0.9728188306918197,0.8910436522494132,0.6626028832144288,0.6202973692377248,0.5887442592347216,0.5444570085769511,0.5359683919819016,0.5282285208098755,0.5030334275146323,0.39400557455931984,0.31019448347316875,0.22240061826017363,0.217442295962043,0.2131048363988273,0.20927814744846573,0.20587679191840333,0.20283343193446263,0.1953623935858581,0.18659648526776532,0.1805665662405933,0.1761642485892733,0.1728088029274281
CZ,services,53.01416539313644,53.929944136887244,59.653561285329886,61.943008144706944,64.232455004084,68.81134872283813,69.95607215252663,71.10079558221517,75.6796893009693,98.55804025691529,130.55201058511133,135.1309043038654,139.70979802261954,144.28869174137367,148.86758546012777,153.44647917888193,158.02537289763598,171.76205405389837,194.6565226476689,217.55099124143945,240.44545983521007,263.33992842898056,0.9387154105316448,0.8893213711866232,0.7204780695930789,0.684103234781143,0.656018163189154,0.6153488398918675,0.6074025904198673,0.6001185615463943,0.5761706928867096,0.46517778296635104,0.3484190444502156,0.25724218085817346,0.25239531562132034,0.24815232072908,0.2444068863589118,0.2410762924304488,0.23809520422777194,0.23077350380957085,0.22217791032182171,0.21626302495712632,0.21194394393191263,0.2086516246281127
CZ,tot,70.42767060549532,71.60558154522946,78.96752491856796,81.91230226790336,84.85707961723874,90.74663431590953,92.21902299057723,93.69141166524493,99.58096636391572,128.41689778717992,161.8597230611169,167.74927775978767,173.6388324584585,179.52838715712926,185.41794185580002,191.3074965544709,197.19705125314164,214.86571534915402,244.31348884250795,273.7612623358619,303.20903582921585,332.65680932256976,0.9655129521705355,0.8906746928850693,0.6750013194737009,0.6339663179946585,0.6031561559780747,0.5596439635892515,0.551271536757467,0.5436293193821113,0.5187014154665066,0.40925259395711355,0.31838322224822696,0.22986462693253437,0.22493018176303803,0.22061295909710293,0.21680367708391665,0.2134174806101257,0.21038746093243818,0.20294841482311707,0.19421899256580702,0.18821371687235244,0.1838292307662557,0.1804873084842124
DE,residential,125.48360758171022,127.56909803020568,140.60341333330226,145.81713945454086,151.03086557577947,161.45831781825675,164.06518087887602,166.67204393949532,177.0994961819726,232.07135584177664,282.4148619117883,292.84231415426547,303.26976639674274,313.69721863922007,324.1246708816972,334.5521231241745,344.9795753666517,376.2619320940834,428.3991933064696,480.5364545188558,532.6737157312422,584.8109769436284,1.0652335505113624,0.9709053070101085,0.7138653403907131,0.6662699043687842,0.63065542630062,0.5804579826320562,0.5708049424814507,0.5619937933668722,0.5332450521786182,0.3869516689613546,0.3068486379727138,0.2572946514767505,0.2513049565603194,0.24606023547709358,0.24142907858600174,0.23730938310001098,0.23362058674406666,0.22455380622565757,0.213893877914624,0.206546477573425,0.20117426972778135,0.19707480184192191
DE,services,83.4217497922011,84.86240311903738,93.86648641176424,97.46811972885497,101.06975304594572,108.2730196801272,110.07383633867258,111.87465299721796,119.0779196313994,153.61380886835144,206.16665155074318,213.36991818492461,220.57318481910605,227.7764514532876,234.97971808746914,242.18298472165057,249.3862513558321,270.9960512583765,307.0123844292839,343.0287176001913,379.0450507710986,415.0613839420061,1.0500918019321637,0.9711838625700958,0.7443796177771629,0.7011048575931723,0.6684988702796482,0.6221959292663157,0.6132422732044426,0.6050547634366757,0.5782387315916033,0.4790001074812346,0.3536611614825419,0.2908370002435633,0.2853818147116618,0.2805985799207821,0.2763697333483689,0.2726037469319404,0.26922827014951467,0.2609176178710123,0.25112021596678674,0.24434979825035458,0.23938995938140728,0.23559954709255032
DE,tot,110.98726810306431,112.85051972723625,124.49584237831075,129.15397143874054,133.81210049917033,143.12835862002996,145.45742315024484,147.78648768045974,157.10274580131934,205.03148420129358,256.13642343757044,265.45268155842996,274.7689396792896,284.0851978001493,293.40145592100885,302.7177140418684,312.033972162728,339.98274652530677,386.56403712960474,433.1453277339027,479.72661833820075,526.3079089424988,1.0600150475911438,0.9710013093308201,0.7243818831015267,0.6782755392646691,0.643697917521679,0.5948426882858026,0.5854306862088591,0.5768344702465171,0.5487518244764094,0.4186755509625023,0.32298226278896747,0.26885479884513735,0.2630493190323624,0.25796364612984385,0.25347114281379174,0.24947335080564334,0.24589253795641333,0.2370863520058888,0.22672368768316872,0.21957514056532848,0.214345052944297,0.21035209901401092
DK,residential,146.2447741955396,148.6957034124508,164.0140110181457,170.14133406042365,176.26865710270164,188.5233031872575,191.5869647083965,194.6506262295355,206.9052723140914,272.4950053027603,337.2770129904939,349.53165907504984,361.7863051596059,374.0409512441617,386.2955973287176,398.55024341327356,410.8048894978295,447.5688277514972,508.8420581742767,570.1152885970564,631.3885190198358,692.6617494426156,0.9921479209210987,0.946181948271831,0.7924832095175516,0.7588551350891405,0.7324606105314514,0.693295553462681,0.6854794087968783,0.6782595050994947,0.654105916825046,0.4990070513069097,0.3749506278165221,0.3303042207483267,0.3246575229314909,0.3196617965366813,0.31520908196941966,0.31121428271185697,0.3076093696256279,0.298631043954086,0.2878450798960637,0.2802522919851872,0.274611323412759,0.27025233520917374
DK,services,111.65759581434291,113.58214458145947,125.61057437593838,130.4219462937299,135.23331821152144,144.8560620471046,147.2617480060004,149.66743396489608,159.29017780047923,216.43667707966563,274.4813305620074,284.10407439759035,293.7268182331735,303.3495620687566,312.9723059043396,322.5950497399228,332.2177935755058,361.0860250822551,409.1997442601707,457.313463438086,505.4271826160016,553.540901793917,0.989379729014775,0.9494551070141168,0.8107515298153828,0.7792776464750341,0.7542858268627574,0.7167559426240282,0.7092064829218971,0.702216601905732,0.6787276435876016,0.5151053762012323,0.38261861237241906,0.3020897804529813,0.29668915431097986,0.2919162524840413,0.28766696748920056,0.2838591338337014,0.280427008177624,0.27189855676808733,0.2616979969876769,0.2545537551322793,0.24926933782896854,0.2452013520742433
DK,tot,136.20072164841102,138.49879095754807,152.86172413965454,158.6068974124971,164.3520706853397,175.84241723102485,178.71500386744617,181.58759050386743,193.07793704955262,256.21577060568984,319.0412631096245,330.53160965530964,342.0219562009949,353.51230274668,365.0026492923651,376.4929958380503,387.9833423837355,422.454382020791,479.90611474921684,537.3578474776427,594.8095802060684,652.2613129344944,0.991344043118139,0.9471324675087655,0.7977882958994734,0.7647857945735164,0.7387986129341932,0.700108407026959,0.6923697071807112,0.685216601643956,0.6612560206779406,0.5036819750424413,0.3771773963305987,0.32211079953914434,0.31653556048096054,0.311604541927994,0.30721090293181585,0.3032703981388358,0.2997156622023239,0.29086797918331003,0.28025201544334905,0.2727894844762852,0.2672520577320828,0.2629775761007157
EE,residential,87.30416209366811,88.7599585407676,97.85868633513934,101.49817745288802,105.13766857063675,112.4166508061341,114.23639636500845,116.0561419238828,123.3351241593802,141.53257974812362,198.38765174279337,205.66663397829078,212.94561621378816,220.2245984492855,227.50358068478292,234.78256292028033,242.06154515577776,263.89849186226985,300.2934030397568,336.6883142172437,373.0832253947306,409.47813657221764,0.9627458206844081,0.9354410843484151,0.8210838435518247,0.7911487485002573,0.7664240958697637,0.7277989046595627,0.719821746184951,0.7123760041427339,0.6869433322956944,0.6433043059230278,0.5199156915053658,0.4323079366896087,0.42562221852981036,0.4196799667007447,0.4143628727497087,0.4095766119172083,0.40524502800990075,0.3944087047206178,0.3813094410614484,0.3720436920545934,0.3651408759452051,0.3597982192627486
EE,services,61.31808553477118,62.377357217514074,68.9978052346573,71.64598444151463,74.2941636483719,79.59052206208648,80.91461166551514,82.23870126894376,87.53505968265837,100.77595571694481,147.8956510009187,156.49784232106958,161.79420073478417,167.0905591484988,172.38691756221337,177.683275975928,182.9796343896425,198.86870963078633,225.35050169935914,251.8322937679321,278.314085836505,304.7958779050779,0.935741791643491,0.9185934233624171,0.8419619209531489,0.8205777137104259,0.80247790943732,0.7733719617135363,0.7672292121269796,0.7614535321231599,0.7414087601022203,0.7057951136252582,0.5983123482129775,0.48983691583455563,0.4840060810174899,0.47878356230640473,0.47407764799460256,0.4698143787849901,0.46593341221267287,0.4561268980083407,0.4440775250351212,0.4354178865906213,0.4288890493947081,0.4237884784705005
EE,tot,67.40994258143013,68.562170666208,75.76359619606978,78.64416640801451,81.52473661995923,87.28587704384864,88.72616214982101,90.16644725579334,95.92758767968279,110.33043873940633,159.73237632658112,168.02437073923502,173.78551116312445,179.5466515870139,185.30779201090334,191.0689324347928,196.8300728586822,214.1134941303505,242.91919624979755,271.7248983692447,300.53060048869185,329.3363026081389,0.9420722849839631,0.9225429823527732,0.8370675205749433,0.8136787480783838,0.7940258956158934,0.7626883732109468,0.7561155873052936,0.749948398441954,0.7286405532730567,0.6911455351716034,0.57993399761756,0.4763505276067317,0.4703192844246827,0.46492804030957025,0.46007884853979547,0.45569297558905986,0.45170637181594064,0.44165844180123587,0.42936294533342384,0.4205612177631581,0.4139447095379461,0.4087873869979668
ES,residential,99.53881673334836,101.16843989572067,119.84190380710592,124.10928338645508,128.37666296580431,143.2513943811772,145.4512527201957,147.65111105921423,160.89584951403594,189.20832450718157,219.85631073121743,227.73876620008485,235.62122166895224,243.50367713781964,251.38613260668694,259.2685880755543,267.1510435444218,290.798409951024,330.2106872953609,369.6229646396979,409.0352419840348,448.44751932837175,0.9236848229846257,0.8040273066037601,0.4856510786533115,0.4431200196762049,0.4118155086175102,0.29129230163953135,0.282550458171738,0.27453671677711344,0.21192331212358959,0.13643447740776599,0.1007158959756918,0.06273123966192241,0.06008853041462822,0.05782373476099173,0.05586266421836814,0.0541491168239967,0.05263978498623835,0.04903166621247297,0.0449777246375265,0.042304060735271785,0.04041223785240419,0.03900474722557837
ES,services,87.80842587071764,89.2371629037475,99.15781395677247,102.75222760395216,106.34664125113187,113.53546854549124,115.33267536908104,117.1298821926709,129.09810934134887,161.54658696715765,187.62256470245597,194.19948148376596,200.77639826507607,207.35331504638614,213.93023182769616,220.50714860900612,227.08406539031625,246.8148157342464,279.69939964079657,312.5839835473468,345.4685674538971,378.3531513604472,0.8565900633649524,0.7166594633172128,0.4020482326829642,0.3569202272610973,0.3250538959415908,0.2826697175926706,0.274825741060142,0.2677428137072722,0.22148985539601776,0.11392874628851848,0.083605486924508,0.05252188278241394,0.05029522832969298,0.048394754026495866,0.04675469135571857,0.04532566343586716,0.04406991504727162,0.04107846742419683,0.037732793618652595,0.035533389400681924,0.03397968741664445,0.03282472766933068
ES,tot,97.01395229380779,98.60033646693299,115.38983366392429,119.5123631891657,123.63489271440719,136.85530022632975,138.9684913344999,141.08168244267006,154.05166295964494,183.2543764871539,212.91827771473277,220.51972735478685,228.1211769948409,235.72262663489494,243.32407627494894,250.92552591500294,258.5269755550571,281.3313244752193,319.33857267548944,357.3458208757597,395.35306907602995,433.3603172763002,0.9092432604973171,0.785222139473627,0.4676562943953232,0.42456626532024183,0.3931408273449125,0.2894363655422762,0.28088778011019855,0.2730743883289307,0.21398242722049804,0.13159031485135259,0.09703302949108446,0.06053376453619852,0.05798060745882092,0.05579422880194625,0.053902252407158714,0.05224994535098102,0.050795195141468914,0.047319809460530764,0.04341831635261137,0.04084673271571006,0.03902768741065032,0.03767455185562326
FI,residential,130.47015983925115,132.65444343620234,146.30621591714737,151.76692490952536,157.2276339019034,168.14905188665938,170.8794063828484,173.60976087903734,184.5311788637934,216.10868121819524,301.36053099206515,312.2819489768212,323.20336696157716,334.1247849463332,345.04620293108917,355.96762091584526,366.88903890060124,399.65329285486916,454.2603827786492,508.8674727024293,563.4745626262093,618.0816525499893,0.9737045999681025,0.9504742872522546,0.8518964482976498,0.8258806690447186,0.8043606968134875,0.7707082542822742,0.7637553407169231,0.7572651929506556,0.7350952197323632,0.6866729917368338,0.507147110837532,0.4278197026133755,0.4219690277641544,0.41676686951548014,0.41211011395776426,0.4079165582107545,0.40411983609781565,0.39461425775133585,0.3831068391587267,0.3749534122121621,0.368870465330266,0.3641565126897053
FI,services,99.84907306244105,101.56856315711373,112.31537624881793,116.61410148549965,120.91282672218135,129.51027719554472,131.6596398138856,133.8090024322264,142.40645290558982,188.62138933136129,245.09020014305685,253.6876506164202,262.28510108978355,270.882551563147,279.4800020365104,288.07745250987375,296.67490298323713,322.46725440332733,365.4545067701443,408.44175913696114,451.42901150377804,494.41626387059506,0.962653335207494,0.9385156623453621,0.8433756682589836,0.8197178161905234,0.8004756757682546,0.7708696737662051,0.764814502788175,0.7591787374573803,0.7400324324940755,0.619645883345938,0.487448260255685,0.40568886759276296,0.4007589128754235,0.3963750927251226,0.39245021857977586,0.38891492003316175,0.3857132754931803,0.37769260127476995,0.36796995139147537,0.3610699215178952,0.35591477018624657,0.35191495465989553
FI,tot,120.12513955542376,122.15239743203037,134.82275916082176,139.8909038523383,144.9590485438549,155.09533792688796,157.62941027264628,160.1634826184045,170.29977200143765,206.82238141474966,282.3501765179216,292.4864659009547,302.6227552839878,312.75904466702093,322.89533405005403,333.0316234330872,343.1679128161203,373.57678096521954,424.2582278803851,474.9396747955507,525.6211217107161,576.3025686258817,0.9699710434505388,0.9464341884102312,0.8490177901044731,0.8237986123807084,0.8030481822770514,0.7707627882002778,0.7641131677656761,0.7579116643473228,0.7367632064546425,0.6640285702333084,0.5004920560929818,0.42034302685542496,0.41480340786485015,0.4098777167542761,0.4054682198295245,0.4014970495301542,0.3979013682753523,0.388897449567421,0.37799299678834997,0.3702630171948536,0.3644935165291716,0.36002082779233124
FR,residential,108.79207751070251,116.56860355515022,128.37527213816165,135.56145966725668,140.33898445258086,150.12943157189565,152.5206507441277,154.9118699163598,164.81662410495517,207.09765470425435,253.74331345721842,262.90150945418645,272.0597054511547,281.21790144812275,290.3760974450908,299.5342934420589,308.6924894390271,336.1670774299313,381.95805741477176,427.74903739961235,473.5400173844527,519.3309973692933,1.0032484028261048,0.8847273497002465,0.6673071180426657,0.6043978903394523,0.5749607877473397,0.5316141818321644,0.5232762409656914,0.5155993854875967,0.48719432329844564,0.3635473996323522,0.26718313023813434,0.20889155827893538,0.20397004773762703,0.1996420236082693,0.19580551733939477,0.19238080895790133,0.18930463543835047,0.1817039507457963,0.17269357278617023,0.16643517481005987,0.1618339650991867,0.15830833821127796
FR,services,100.04159185100077,101.67711139210904,116.46223524611764,120.65495942010949,124.84768359410124,133.23313194208492,135.32949402908082,137.4258561160767,156.85729486108715,185.15174785924722,215.08433356458104,222.63380888881093,230.18328421304085,237.7327595372709,245.28223486150074,252.83171018573077,260.38118550996074,283.0296114826505,320.7769881038002,358.5243647249498,396.27174134609965,434.0191179672493,0.916723333648623,0.7992780258674599,0.4993853984393035,0.4565546152831632,0.42550922603689406,0.3828204733919379,0.3746966466390489,0.36728821097925,0.28694764709875853,0.1985455563573081,0.15902024951646676,0.13125387300467264,0.12784296129761996,0.12488611543348588,0.12229849969008867,0.12001515282597837,0.11798549229754461,0.11305686640410438,0.10737272333530383,0.10352530043221063,0.10074892134636328,0.0986513368941385
FR,tot,105.70500989914947,111.31506164536466,124.17249394105764,130.30262308330595,134.87383714524083,144.1686173530352,146.45581444086324,148.7430115286913,162.00866709845576,199.3553989184548,240.10488361876423,248.69554203233656,257.28620044590906,265.87685885948144,274.46751727305383,283.05817568662627,291.6488341001987,317.42080934091587,360.37410140877785,403.3273934766399,446.2806855445019,489.23397761236396,0.9727233840976819,0.854581841177432,0.6080663259285624,0.5522405354495346,0.522236048390637,0.4791215253109321,0.47085912136560004,0.46327696121752293,0.41654966968063983,0.30533670527435425,0.2290245480938471,0.18150190323957205,0.17711331406018954,0.17326902536870936,0.16987311287274187,0.1668510633047601,0.1641440871629988,0.1574860731399022,0.14964915142021645,0.14424131686991104,0.14028388577181025,0.13726205532704355
GB,residential,160.1276007773801,172.82390793484078,196.71107539734462,203.71484840184598,210.71862140634744,227.88668464977818,231.52995221824276,235.06594378112987,251.61724595669034,296.88496482772615,352.55456294506723,365.76847682086066,378.98239069665414,392.19630457244745,405.4102184482409,418.62413232403435,431.8380461998278,471.479787827208,537.549357206175,603.6189265851423,669.6884959641093,735.7580653430764,1.0113893708369301,0.8552795285956757,0.5789248910343834,0.5372493893209604,0.5060004805626253,0.4461108868782355,0.4363032639104411,0.4280665478879895,0.3889087819646835,0.2968890230007002,0.2193063317160319,0.20881138039015232,0.20354503417052375,0.19890834143644606,0.19479393368937317,0.19111772197753674,0.18781286712243306,0.17963585081866945,0.16992143063092788,0.1631608802218269,0.15818375882851826,0.1543663297506463
GB,services,104.44965461926232,106.18442508525868,126.71432621719534,131.27188738074523,135.82944854429516,144.94457087139506,147.22335145317,149.50213203494496,158.6172543620448,193.9773977498518,234.06733297403264,242.26776978476718,250.46820659550173,258.6686434062363,266.8690802169708,275.0695170277054,283.26995383843996,307.87126427064356,348.87344832431637,389.8756323779891,430.8778164316621,471.8800004853346,0.9452889848798014,0.8614275078837861,0.578544420816746,0.5389311392957457,0.5088583452232822,0.4653587239220185,0.45677535014713994,0.44885926832022954,0.42235674311953675,0.2990726738032873,0.21555127292832413,0.20820884790947086,0.2037749517570175,0.19989351683325943,0.19646707226733595,0.1934198653565104,0.1906921155224943,0.18399089793458379,0.17611948335809732,0.17069952225564028,0.16673980412181288,0.16372016882209584
GB,tot,144.77097910274998,154.4439676294308,177.40516219859046,183.734241677745,190.06332115689958,205.01029013314871,208.2772164052759,211.46645463521318,225.96677238126503,268.5018673157657,319.87441416995324,331.7055530715423,343.5366919731314,355.3678308747203,367.19896977630947,379.0301086778985,390.8612475794875,426.3546642842546,485.5103587921998,544.6660533001451,603.8217478080903,662.9774423160354,0.9931581196911358,0.85697521240777,0.5788199529467942,0.5377132354197507,0.5067887126979553,0.45141966300831926,0.4419497021309635,0.4338014207289789,0.3981341166022816,0.2974912991541632,0.218270643061047,0.20864519496143294,0.20360844810073772,0.19918006420813472,0.19525540466529667,0.19175267975437812,0.1886069971404739,0.1808370231956885,0.17163092527680165,0.1652401249074152,0.16054361510315507,0.15694622677877476
GR,residential,100.89549151330506,102.51231107548696,116.40156859006555,121.40154741619463,127.3506176474508,138.47667609700886,140.59884334731586,142.72101059762286,156.69464558008704,180.137264155083,209.5142558180861,217.14973940904193,224.7852229999978,232.42070659095359,240.05619018190947,247.69167377286527,255.3271573638211,278.2336081366886,316.4110260914677,354.5884440462468,392.76586200102594,430.94327995580517,0.9015927087012029,0.7563397636968686,0.43478475922511617,0.3843148112580373,0.3361917681204294,0.2788150788265166,0.27062288426624115,0.2631999490410526,0.19191586787648868,0.1342731836097875,0.10224423030362531,0.0790019717258292,0.07611638402426946,0.07363816286734108,0.07148767867960477,0.0696046333115142,0.06794255923658025,0.06395421383049084,0.05944242146970158,0.05644500829958062,0.054311717851498874,0.05271708141422049
GR,services,81.22008855152204,82.51519041354521,90.60957705119004,93.84733170624801,97.08508636130598,107.17072419668219,108.82727944420682,116.10108338278941,122.95701230357162,140.0968346055272,163.69744151370446,169.44897536271534,175.20050921172617,180.95204306073703,186.7035769097479,192.45511075875876,198.20664460776965,215.46124615480213,244.21891539985648,272.97658464491076,301.7342538899652,330.4919231350193,0.7808431192395453,0.6412658073427642,0.38438830891309306,0.3469605934688198,0.3200994307364028,0.2508706171205926,0.24372339551641345,0.18644698266977355,0.16350086142745668,0.12464928009076354,0.09005998281662382,0.07919429416830912,0.07665346081171476,0.07446140264170138,0.07255138099601571,0.07087258915091774,0.06938568024339899,0.0657967992891588,0.0616980097983078,0.05894952710442613,0.05697976232762508,0.05549939851871144
GR,tot,94.64633150711293,96.16096940678857,108.20970170338198,112.6499755601545,117.73789723471508,128.5335047702872,130.5077876844084,134.26618073508837,145.97914110047407,167.41991084557995,194.9622487197712,201.9993657408577,209.03648276194426,216.07359978303077,223.11071680411735,230.14783382520386,237.18495084629035,258.2963019095499,293.48188701498253,328.66747212041514,363.85305722584775,399.03864233128036,0.8632410923864777,0.7197908011572369,0.4187782010694502,0.37245063321175376,0.3310806356378194,0.26993955984342777,0.262079262079242,0.2388222237799411,0.18289089785570234,0.13121650857795444,0.09837435723168816,0.07906305579705117,0.07628696649146854,0.07389963436469396,0.07182552416043789,0.07000735232756733,0.0684009129535244,0.06453944257414933,0.06015882521507535,0.05724047555280013,0.055159122952544826,0.05360078096577231
HR,residential,75.49248093056693,76.7444002194067,84.56889577465516,87.69869399675457,90.82849221885395,97.08808866305276,98.65298777410243,100.21788688515213,106.4774833293509,134.89083747126924,166.41386391068394,176.81770123801772,183.07729768221654,189.3368941264153,195.59649057061412,201.85608701481289,208.11568345901173,226.89447279160802,258.19245501260195,289.4904372335959,320.78841945458987,352.08640167558383,0.9733574047931537,0.9029413261352804,0.7059277844420389,0.6664386378776476,0.6358337614888034,0.5908308360731944,0.5818896068762889,0.5736389563765959,0.546083527553357,0.4337385849242353,0.349485910568658,0.2781466715026261,0.271826061351956,0.2662403695473401,0.26126735359987907,0.25681067730773716,0.2527933428009754,0.24280840025793007,0.23085986522522559,0.2224866811880385,0.2162905689843942,0.21151922041289845
HR,services,54.00937725685996,58.89065500394639,70.66383141294801,73.1777659648158,75.6917005166836,80.71956962041918,81.97653689635311,83.23350417228698,88.26137327602257,104.99700993507514,127.28224201759879,131.74114454049933,136.20004706339986,140.6589495863004,145.11785210920092,149.57675463210145,154.03565715500204,167.41236472370372,189.70687733820634,212.00138995270913,234.29590256721187,256.5904151817145,0.9558505050480011,0.8280894347347851,0.5252205622321917,0.4852590160730774,0.455274117134762,0.41243983245536625,0.40405474605821734,0.39633757376349654,0.3705836934143896,0.2860660006867225,0.21350568753377205,0.16511079917686483,0.16119453620377977,0.15777991476808026,0.15477625035593953,0.15211350292026218,0.14973671032351873,0.1439251726102342,0.13714920648389795,0.13251555296516862,0.1291469679543503,0.12658765048272125
HR,tot,62.43932683125326,65.89644775001965,76.12016552454793,78.87576439846185,81.63136327237578,87.14256102020363,88.52036045716059,89.89815989411755,95.40935764194539,116.7273196027677,142.63745345879607,149.4291427794331,154.5946358949229,159.7601290104127,164.92562212590246,170.09111524139223,175.25660835688205,190.7530877033514,216.5805532808003,242.40801885824928,268.23548443569825,294.0629500131471,0.9627201959593854,0.8574612461656639,0.5961299054116,0.5563537284069136,0.526125550903052,0.48244029364870067,0.4738369773426281,0.4659104687045531,0.4394496624371328,0.3440125831521868,0.26686419851567456,0.20946596862893796,0.20460624209610742,0.2003396946998762,0.1965632586068297,0.19319657518360905,0.19017603549211695,0.18272685766859678,0.17392118039283633,0.16782013863350162,0.16334203462497343,0.1599147182407064
HU,residential,66.68621266279533,67.79614748198222,74.73324010190028,77.50807714986752,80.28291419783474,85.83258829376922,87.22000681775283,92.06543337321224,97.75651688733083,121.13896654365588,152.1044451372246,157.65411923315907,163.20379332909351,168.75346742502796,174.30314152096244,179.85281561689686,185.40248971283134,202.05151200063472,229.79988248030702,257.5482529599793,285.29662343965157,313.04499391932393,0.9642186370379275,0.8864369963727343,0.6650022250758176,0.6228980549380095,0.5911786357917299,0.5461367325121875,0.5374271501170773,0.5037812002372742,0.47668499624199323,0.3914244917228423,0.27189853139296355,0.2301899101868053,0.2248866837567719,0.22023969695571202,0.2161338648999502,0.2124796153485493,0.20920616730409797,0.20115505389859153,0.1916810761203101,0.18514708333810256,0.1803681422902818,0.1767208348051036
HU,services,47.43119500058323,48.25208206458075,53.38262621456513,55.4348438745589,57.48706153455265,61.59149685454019,62.617605684537075,63.643714514533954,67.74814983452148,100.38814060222592,117.14752725871386,121.25196257870138,125.35639789868895,129.4608332186765,133.56526853866401,137.6697038586515,141.77413917863907,154.08744513860165,174.60962173853926,195.13179833847693,215.65397493841462,236.17615153835223,0.9254259920506775,0.8443890522177905,0.6217656510117697,0.5813057079786538,0.5513910546619217,0.5098910192209346,0.5020140866982864,0.49485644489323594,0.4717322150975495,0.2715193664202312,0.22312525043590764,0.1901421858192432,0.18596104709808495,0.1823203585321518,0.17912172695042827,0.1762892795924325,0.17376356743191504,0.16759840421266353,0.1604297927325746,0.15554041309299296,0.15199268526423163,0.1493011663671498
HU,tot,61.892253271459154,62.93022330594195,69.41753602145937,72.01246110766634,74.60738619387331,79.79723636628727,81.09469890939076,84.98922246389316,90.28527507518746,115.97259284070536,143.40115295148263,148.5910031238966,153.78085329631054,158.97070346872448,164.16055364113845,169.35040381355236,174.54025398596633,190.10980450320812,216.05905536527786,242.0083062273476,267.95755708941726,293.90680795148705,0.9545603563749935,0.8759682375118394,0.6542375307026559,0.6125427270016025,0.5812726439322615,0.5371125664129123,0.5286102904843974,0.5015591864511796,0.47545189263766696,0.36157147825914265,0.2597553522802681,0.22021914995684766,0.21519529189739858,0.21079884513527297,0.206918880555129,0.2034692367024612,0.20038195392287267,0.19280038922231146,0.1839003829983319,0.17777585276549812,0.173303449279875,0.16989410634806248
IE,residential,155.83897075806053,165.95070834706596,187.7388197836359,194.38712737478846,201.0354349659409,214.33205014824597,217.65620394382222,220.98035773939844,237.14517450551446,284.64226965808916,336.75606022097827,349.0422042561729,361.32834829136766,373.6144923265623,385.9006363617569,398.1867803969516,410.4729244321462,447.3313565377302,508.7620767137034,570.1927968896765,631.6235170656496,693.0542372416229,0.9414491113897345,0.8070420673111984,0.5681549228231508,0.5298668398683423,0.5006937543963016,0.45828512472117133,0.4498815242536382,0.4421194224943088,0.40660217565058654,0.30759835034439853,0.24963449030040485,0.20787774806172876,0.20333581945840098,0.19935059761188667,0.19582518646860542,0.19268404441367717,0.18986738346273996,0.18292788853311592,0.1747393448024743,0.1690768246780414,0.16492710870876448,0.16175521880554988
IE,services,105.26880801460156,112.64324925515764,124.30232834415675,128.96595997975643,136.09134305150135,145.52585407896555,147.8844818358316,150.24310959269766,168.52486467786937,217.7018606489696,258.77312215873485,267.8317050475625,276.89028793639005,285.9488708252176,295.00745371404525,304.06603660287294,313.1246194917006,340.3003681581835,385.5932826023216,430.8861970464597,476.17911149059773,521.4720259347358,0.9687948179497755,0.8801619001404833,0.7041548735272644,0.6684499156321755,0.6277461510608375,0.5875938986571629,0.5796827492110614,0.5724005735824548,0.503258115930788,0.33553857151247046,0.2491303228845356,0.18733600546767606,0.18293605506988092,0.17907745001407688,0.17566542020114534,0.17262620220154,0.16990150372221952,0.16318984632378214,0.15526923248809665,0.14978844083305118,0.14576839750208784,0.1426928091975316
IE,tot,141.36163151560692,150.68972978660844,169.5780791987317,175.6582093204812,182.44309514674495,194.6340585176654,197.6817993603955,200.72954020312557,217.50039880374771,265.4784197181565,314.4309303775633,325.79308099239347,337.1552316072237,348.5173822220538,359.87953283688387,371.2416834517141,382.60383406654427,416.6902859110347,473.50103898518546,530.3117920593361,587.1225451334867,643.9332982076376,0.949277701396507,0.8279749765167946,0.6070892927457607,0.5695407126077605,0.537066598545734,0.4953039296001261,0.4870413091119085,0.4794166016781825,0.43427305431343616,0.31559713932222677,0.24949015612549702,0.20199701206975834,0.1974957293045102,0.1935467555958989,0.19005380351334009,0.1869418405048263,0.18415150677585043,0.17727723768399728,0.16916539752265505,0.16355490303070191,0.15944231003421142,0.15629798956794802
IT,residential,97.32667719629968,98.94238191229198,111.76598184653345,119.33973834567051,123.51839568701736,136.93455369763186,139.07668012684667,141.21880655606137,151.5975857269197,189.3113345627527,219.95761529696912,227.77365584854442,235.5896964001197,243.40573695169502,251.22177750327035,259.0378180548456,266.853858606421,290.3019802611468,329.38218301902344,368.4623857768999,407.54258853477654,446.622791292653,0.9466022213850168,0.8641701527144308,0.6167121065266573,0.5452440793017839,0.5128706778678975,0.43133320006297327,0.42208214144662837,0.41357466739497095,0.37716411735025096,0.22191151212341037,0.17265640362114898,0.1288480087519803,0.1248097833762301,0.12130417860879333,0.11823303867068696,0.11552083150078087,0.11310850220879008,0.10724649254224193,0.10048282392856608,0.0959062251572444,0.09260609210455724,0.09011490428170287
IT,services,97.61689251959417,99.18379508823418,108.97693614223414,116.58227137486199,120.58165346627851,128.5804176491115,134.20391989254713,136.2410410131336,144.38952549547963,172.95366124668388,200.88806676886665,207.92868581160124,214.96930485433586,222.00992389707056,229.0505429398052,236.09116198253983,243.13178102527456,264.2536381534785,299.45673336715174,334.659828580825,369.86292379449833,405.0660190081715,0.8031178885653063,0.7376318487467578,0.542692998517227,0.4637526818375556,0.4336782617779777,0.38971552116660024,0.3503811323381325,0.3420468290102407,0.31380424759944325,0.2046843625022474,0.15977800767458944,0.1212130321931976,0.11761376690913627,0.11448767806409942,0.11174775921506819,0.1093270209031255,0.10717306192061272,0.1019351526090675,0.09588400650483903,0.09178405641262856,0.08882440777916688,0.08658822293569222
IT,tot,97.38752301551844,98.99299599528959,111.18123749606217,118.76161471352424,122.90268565411242,135.18304641687612,138.05506939676235,140.17518067545612,150.08636183708023,185.88182566525364,215.95954142150094,223.6130090378857,231.26647665427043,238.91994427065524,246.57341188704004,254.22687950342475,261.8803471198096,284.84074996896385,323.1080880508878,361.3754261328116,399.64276421473556,437.9101022966594,0.9165196548397171,0.8376404482175648,0.601193445370005,0.5281587966168275,0.4962673938710205,0.4226077415389812,0.40704948711089894,0.3985783196003042,0.3638802454415657,0.2182997109972509,0.16995635131964867,0.12724727865213042,0.12330108455191716,0.11987504814407922,0.11687335119154138,0.11422225265379922,0.11186409263503472,0.10613293028882718,0.09951864736336029,0.09504198156260277,0.09181323362212754,0.0893755090864885
LT,residential,72.38308519061998,73.58512922306383,81.09790442583804,84.1030145069477,87.1081245880574,93.11834475027676,94.62089979083159,96.12345483138641,102.13367499360577,123.37400576919255,163.7638946356216,169.77411479784092,175.78433496006028,181.79455512227966,187.804775284499,193.81499544671834,199.8252156089377,217.85587609559576,247.9069769066925,277.95807771778925,308.00917852888597,338.0602793399828,0.9856464946970148,0.9311202249179665,0.7482263478981539,0.7088177069886962,0.6782146580147768,0.6334760448752961,0.6246585379412896,0.6165497835780878,0.5896919365348207,0.5168013232595674,0.37875662351041206,0.3157708596630825,0.30986341393702715,0.30466442370069485,0.3000528334481531,0.2959338289773162,0.2922320608915319,0.28307742226364224,0.2722084228312027,0.26464703869068273,0.25908056714864014,0.254810583958555
LT,services,49.46101879936782,50.31367960076282,55.64280960948142,57.77446161296887,59.906113616456295,64.16941762343122,65.23524362517492,66.30106962691865,70.56437363389351,95.10095565693895,121.61147377063759,125.87477777761251,130.13808178458743,134.40138579156226,138.66468979853715,142.92799380551202,147.19129781248697,159.9812098334116,181.29772986828604,202.6142499031605,223.93076993803496,245.24728997290939,0.9727203658884279,0.9285441419158299,0.7731618968239143,0.7385784682060409,0.7115457398320183,0.6718349436596096,0.6639917462529598,0.6567765931544665,0.6328754275869393,0.49977345250750316,0.37127224383671537,0.3028139538363605,0.2977104388718399,0.29322768548790923,0.2892586552147926,0.28571963513116183,0.282544199665168,0.27471318361617025,0.265459663433338,0.25905288540039534,0.25435374019135504,0.2507595614530148
LT,tot,65.95608715023205,67.06016944995217,73.960683823203,76.72088957250332,79.48109532180366,85.00150682040434,86.38160969505448,87.76171256970464,93.2821240683053,115.44667345256552,151.94499830783462,157.46540980643528,162.98582130503593,168.50623280363658,174.02664430223723,179.54705580083788,185.06746729943856,201.62870179524054,229.2307592882438,256.8328167812471,284.4348742742503,312.0369317672537,0.9820222051977796,0.930397930508553,0.7552178957519295,0.717162170823655,0.6875601853274965,0.6442312954321266,0.6356869700392679,0.6278287678505141,0.6017999292276172,0.5120269678376993,0.3766581175260334,0.3121379407570622,0.30645590496311326,0.3014577366233878,0.2970263103952454,0.2930699247065202,0.2895157322650189,0.2807322172337347,0.27031617355992066,0.2630785233735808,0.2577552369156155,0.25367473899325943
LU,residential,180.71597374777372,183.70575916788732,212.88167076987915,220.59503869166207,228.3084066134449,251.95798498472482,255.9004884949005,259.84299200507616,275.6130060457788,322.2008499052385,401.97800063886854,416.92692773943645,431.8758548400045,446.8247819405724,461.7737090411404,476.7226361417084,491.67156324227636,536.5183445439803,611.2629800468201,686.0076155496598,760.7522510524997,835.4968865553395,0.9911873005535153,0.9096557400505682,0.645409786610723,0.6002067423030001,0.5658991011411785,0.4891649919368145,0.47934095890012873,0.4703125375497954,0.4403769347638463,0.36692887092841686,0.27701538715770746,0.2267768798825044,0.22108375362500599,0.2160976965096242,0.21169453406095623,0.20777761397957759,0.20427056507622152,0.19565247830764737,0.18552711056786356,0.17855535083148524,0.17346289298407644,0.16958041049635428
LU,services,114.64562967141062,116.63096718390265,145.10890762001267,150.43823649595166,155.76756537189067,170.43100296902028,173.137464194432,175.8439254198438,189.52762002347083,216.87292135385337,282.98139284416277,292.90808040662284,302.8347679690829,312.761455531543,322.688143094003,332.61483065646314,342.54151821892316,372.32158090630315,421.9550187186034,471.5884565309036,521.2218943432038,570.855332155504,0.9747954529094758,0.891597991441333,0.5926985608352939,0.5503751461867491,0.5185247847894624,0.45771107014092394,0.44877148687026236,0.44056496525061795,0.4036253704128776,0.35784775645390554,0.2714461251999985,0.2156974660189335,0.21108267239922388,0.20705480596838552,0.2035085685517212,0.2003624445507362,0.19755233956568335,0.19067423120325622,0.18264268993566057,0.17714346972278028,0.17314229691402447,0.17010057071051068
LU,tot,161.4662265496125,164.16336375416526,193.1359198464703,200.154692491286,207.17346513610164,228.2049106581027,231.78729039655346,235.3696701350042,250.53183019371608,291.51331488685327,367.3080643836657,380.79375040642947,394.27943642919337,407.76512245195715,421.250808474721,434.7364944974849,448.22218052024874,488.6792385885402,556.1076687023593,623.5360988161784,690.9645289299976,758.3929590438169,0.9864114979196765,0.9043945733265994,0.6300522493545304,0.5856881917925014,0.5520964847600341,0.48000081924442134,0.4704344726878569,0.4616455137205211,0.4296692816891865,0.36428306727239435,0.2753927698357464,0.22354886708857916,0.21816991553325832,0.21346302948475906,0.20930953412144454,0.20561718725663283,0.20231319457201125,0.19420205452691527,0.1846867279611241,0.17814399601267247,0.17336948657931955,0.16973196037497273
LV,residential,66.93396375260174,68.06542136002363,75.13703140641046,77.9656754249652,80.79431944351994,86.45160748062939,87.86592948990676,89.28025149918413,94.93753953629363,125.75419181998193,157.91259999885432,163.5698880359638,169.22717607307325,174.8844641101827,180.5417521472922,186.1990401844016,191.8563282215111,208.82819233283948,237.11463251838683,265.4010727039341,293.6875128894815,321.97395307502876,0.9815754041049329,0.900785125073925,0.6671186630480305,0.6236363453738588,0.5914441794021907,0.5468004543787451,0.5383348033010374,0.5306453121821177,0.5058255668289704,0.3797305973107435,0.29261073507980745,0.242018321929064,0.23738912921220628,0.23335178828162162,0.22979924319528267,0.22664885090614514,0.2238357851492825,0.21695261008780514,0.20891565598636103,0.20341022040549522,0.19940180084526074,0.19635236675482753
LV,services,55.39903794778105,56.35710020849712,62.34498933797253,64.74014498976267,67.13530064155282,71.92561194513317,73.12318977102821,74.32076759692332,79.11107890050364,108.91907520623684,136.76087274816845,141.55118405174883,146.34149535532922,151.13180665890945,155.92211796248975,160.71242926607007,165.50274056965043,179.87367448039132,203.82523099829297,227.77678751619456,251.72834403409607,275.6799005519977,0.973863331086724,0.922160673276103,0.7521428271985089,0.7164832732518849,0.6890780398262555,0.6494906844607542,0.6417576629600475,0.6346668731068378,0.6113247480389087,0.4585154278408532,0.3503097014506291,0.28701521213377884,0.2821616294557444,0.27790123824564583,0.27413104249824266,0.2707706817809475,0.2677565154966404,0.26032636480987836,0.2515503626329897,0.2454751524159135,0.24101900691213166,0.2376102860659338
LV,tot,64.4267174601483,65.52048563224021,72.35653670781468,75.09095713804447,77.82537756827428,83.29421842873384,84.66142864384875,86.02863885896366,91.49747971942325,122.09488924387057,153.31503338892387,158.78387424938347,164.25271510984308,169.7215559703026,175.1903968307622,180.65923769122176,186.12807855168137,202.5346011330601,229.878805435358,257.2230097376559,284.56721403995385,311.9114183422517,0.9798990980055947,0.9054313416934261,0.6855996246027332,0.6438176729026917,0.6126660007392511,0.5691213347208368,0.5608149289492332,0.5532555723066108,0.528757004397034,0.3968553692937272,0.3051522565390248,0.2517989037938001,0.2471209373866956,0.24303511396079153,0.23943526004713656,0.23623922875069733,0.23338245152482512,0.2263803851387079,0.21818279059809176,0.21255350807028023,0.20844777022373953,0.20532024110247898
ME,residential,75.82787324653002,77.07747297309949,85.2271430417951,88.43466181078868,91.89889404220118,98.4194161896328,99.9922277490752,101.56503930851763,108.33310953813613,135.94669781588647,165.97773955627673,174.9219336509948,181.10330049028957,187.28466732958432,193.4660341688791,199.64740100817386,205.82876784746867,224.3728683653529,255.27970256182664,286.18653675830046,317.0933709547743,348.0002051512481,0.9630396711739119,0.8747836399527941,0.6437524366582107,0.6010085809045386,0.5662472296606812,0.5191292353023542,0.5102386915396033,0.5020826577495521,0.46989719107114,0.3643745298769041,0.2910736372651795,0.23001601780830164,0.22449638674332176,0.21964202317927947,0.2153384965069157,0.21149638976858723,0.20804477533492224,0.19951361749823524,0.18939287960866802,0.1823567622550056,0.17717940625435977,0.1732093521834188
ME,services,54.504125478105124,58.06866414000053,67.85715776998777,70.30899788082743,72.76083799166709,77.97835715061437,79.20755265683525,80.9250718743135,86.38565192411643,105.97522185541052,127.36875124998272,131.83018313237304,136.29161501476332,140.75304689715367,145.21447877954398,149.6759106619343,154.13734254432464,167.52163819149567,189.8287976034472,212.1359570153989,234.4431164273505,256.75027583930205,0.9405613768930622,0.8148945875957123,0.5232049324435561,0.4824012739176446,0.4522425412748648,0.4063189827259432,0.39813577665683364,0.38500238889972344,0.35656950120272524,0.26161329538841865,0.19691118852528042,0.15249037050370653,0.1487448436247833,0.1454859341461426,0.1426245834187403,0.14009222697729537,0.13783521571223858,0.13233023050474033,0.12593668500011115,0.12158039600290933,0.11842169287584954,0.11602654019186552
ME,tot,62.87154394589888,65.52770275779703,74.67312357145167,77.42149127343635,80.27059309541261,85.99940939536147,87.36343951605915,89.02417558531084,94.99781354575214,117.73600069139314,142.51888176574903,148.73934530287036,153.8756780365602,159.01201077025004,164.14834350393988,169.28467623762975,174.42100897131962,189.83000717238917,215.51167084083832,241.19333450928758,266.87499817773687,292.556661846186,0.949381838320982,0.8383949951297641,0.5705076591483681,0.5289426690642787,0.49697787323311815,0.45058561920164114,0.4421248544901664,0.4309445757248248,0.4010391795826914,0.3019367066653732,0.23386044440259818,0.1829113612239532,0.17846967753941528,0.17458471338578568,0.17115745418081513,0.16811115296093077,0.16538538054172552,0.1586929280550607,0.1508368357817565,0.14542898467062043,0.14147816406412206,0.13846502156459112
MK,residential,78.5506566938397,79.8152153222617,89.2484239078567,92.78595163855192,97.47959245839853,105.02969950661893,106.65908935827436,108.28847920992978,116.95342291421764,138.95236774764436,165.0813325582794,171.10404837700378,177.1267641957282,183.14948001445256,189.172195833177,195.19491165190138,201.21762747062579,219.28577492679898,249.39935402042096,279.51293311404294,309.6265122076649,339.740091301287,0.9207160300897524,0.7979885402966098,0.5019262760683847,0.45262509411939145,0.405586686623014,0.3521127633325216,0.34329118410038506,0.335275488711117,0.2856295883001023,0.20450962740031847,0.1548632687110093,0.11351222806797592,0.10978526442130392,0.10656384345661585,0.10375238997165981,0.10127788527732931,0.09908360166427882,0.09377763770358688,0.08770223797663779,0.08362024511300357,0.08069151477361619,0.0784890076560461
MK,services,57.56399293415209,58.516500762566025,64.4696746901531,66.85094426118795,69.2322138322228,75.40813153201206,76.61351736139088,80.01807665447541,87.2886228740596,108.62921622718822,127.74941569020937,132.2285157840897,136.70761587797003,141.18671597185033,145.6658160657307,150.14491615961103,154.62401625349133,168.0613165351323,190.45681700453395,212.8523174739356,235.24781794333728,257.64331841273884,0.8762151768059836,0.7559783950793282,0.4989186860023343,0.45827754945382704,0.42887981643169826,0.3724257404795722,0.36474412329319683,0.33238258795784087,0.29304982841455757,0.19090265967682904,0.143402811654944,0.10993537731146416,0.10666835356950417,0.10383924486763438,0.10136589392150189,0.09918543252460256,0.09724894345611229,0.09255383494453237,0.08715319029537041,0.08350733004683228,0.08088173640412445,0.07890124064466617
MK,tot,72.22272666036291,73.39319526800064,81.77709863376131,84.96598968648097,88.96240089225185,96.0981603267117,97.59970385569278,99.76434543442389,108.00884833768221,129.809286054758,153.8249575259367,159.38224003819386,164.93952255045102,170.49680506270812,176.0540875749653,181.61137008722244,187.1686525994796,203.84050013625102,231.62691269753677,259.4133252588225,287.1997378201082,314.986150381394,0.9072980666995629,0.7853215789026893,0.5010194230437556,0.4543294308488133,0.41261006572594583,0.3582375623777636,0.3497597061951311,0.3344032169784519,0.2878669501225214,0.20040683427855457,0.1514076946744276,0.11243373071429594,0.10884544883095461,0.10574231844254944,0.10303281013736638,0.10064696581489219,0.09853041279588318,0.0934086348776614,0.08753668830414643,0.08358619879451108,0.08074887068223005,0.07861330475916592
NL,residential,158.85298636762082,161.46676591626036,177.80288809525766,184.33733696685653,198.4437004435159,211.8424734292336,215.19216667566303,218.9721453588563,233.00787617772926,281.89916175484643,348.2897899100538,361.35868765325154,374.42758539644944,387.49648313964724,400.565380882845,413.6342786260429,426.7031763692406,465.9098695988341,531.2543583148232,596.5988470308123,661.9433357468012,727.2878244627904,1.0528665617341633,0.9293080448585848,0.6336175918858721,0.5843783312101916,0.5269836853174134,0.47667327402925647,0.4670851196294619,0.45666953757264683,0.4257825060822881,0.3482414305456296,0.24700081442336452,0.15973940708342502,0.1543667553698227,0.14967569901221475,0.14554422146325158,0.14187785009567894,0.13860227779433473,0.1305821795607749,0.12121415851472149,0.11480012639055695,0.1101348895686482,0.10658996874561151
NL,services,93.61879950340682,95.23798423971618,105.35788884164971,109.40585068242314,113.45381252319655,138.74354702614446,144.04739061066536,146.28284257349407,160.79262691606556,192.31105942578037,230.37555292933692,238.47147661088368,246.56740029243048,254.66332397397738,262.7592476555242,270.85517133707094,278.9510950186178,303.23886606325823,343.7184844709924,384.19810287872644,424.6777212864605,465.15733969419466,1.0587883435136751,0.9492209111707712,0.6917252911170972,0.6491818377121242,0.6182728082046387,0.503606507342936,0.4810205043964271,0.4730608322501341,0.4119103371743288,0.32086385880053814,0.25768680153233714,0.13751825279888588,0.1336589655761578,0.130309484700443,0.12737536951938197,0.12478410648459468,0.12247910089903219,0.11687577701919134,0.11040372608109603,0.10601773736049355,0.10285040880728287,0.10045631296864481
NL,tot,140.73588128963007,143.073437900709,157.68316671995248,163.52705824764988,174.8399612994358,191.54114073247268,195.4335486001035,198.78457500790697,212.95196190949184,257.01838770592724,315.54216593771207,327.22994899310686,338.91773204850165,350.60551510389644,362.29329815929117,373.981081214686,385.66886427008075,420.7322134362651,479.17112871323906,537.610043990213,596.0489592671868,654.4878745441607,1.054511183180456,0.9348383275021441,0.6497554996826489,0.6023758259771852,0.5523368737501608,0.48415328169838945,0.470955311660074,0.46122179494429894,0.4219298706184896,0.34063801939070115,0.24996857045163068,0.15356805726702855,0.148615703327039,0.14429723479713108,0.1404982936202525,0.13713050573431104,0.13412448318931802,0.12677558140996187,0.11821184102211314,0.11236104540339534,0.10811181378988571,0.10488650478652459
NO,residential,150.70601853674762,153.25372748724615,169.17690842786183,175.54618080410813,181.9154531803544,194.653997932847,197.8386341209701,201.02327030909328,216.07429001377614,262.922246159097,354.6383270659298,367.37687181842233,380.115416570915,392.8539613234074,405.59250607589996,418.3310508283926,431.06959558088516,469.28522983836285,532.9779536008256,596.6706773632884,660.3634011257511,724.056124888214,0.9157568297033467,0.897332349618184,0.8181266257455464,0.7967639306904019,0.7788880009931214,0.750499449648188,0.74456069169794,0.7389927990065813,0.7090353145815534,0.6391316981543949,0.45770951984392527,0.4264348684162769,0.4211130129486822,0.4163596548306804,0.4120874390690947,0.4082261905538147,0.4047188561170652,0.39588979518251927,0.38510938297778985,0.3774102407412826,0.3716336080584142,0.3671380513377136
NO,services,125.05690247788878,127.21835403030875,140.72742623293334,146.1310551139832,151.53468399503308,162.34194175713276,165.04375619765764,167.74557063818258,208.22387048822458,251.42453176542202,309.245575663498,320.0528334255977,330.86009118769744,341.6673489497971,352.47460671189674,363.2818644739965,374.08912223609633,406.5108955223953,460.5471843328937,514.5834731433923,568.6197619538907,622.6560507643895,0.9201879328786071,0.9044398598127998,0.8378178041480184,0.8201349754015475,0.8054217366167485,0.78219300485421,0.77735203027521,0.7728183040095684,0.6241191121385806,0.5188165556320148,0.44188609498459136,0.4015291303474954,0.3971733435099351,0.3932778006047636,0.38977196027661815,0.3865991983409089,0.38371349804073074,0.3764315386311812,0.3674999553740933,0.3610892304706308,0.3562592151821597,0.35248722296992296
NO,tot,138.2248787279069,140.58463061288495,155.33307989399754,161.2324596064426,167.13183931888764,178.93059874377775,181.88028860000023,184.82997845622276,212.25419019311894,257.3273328490138,332.5497188167569,344.34847824164706,356.14723766653714,367.94599709142716,379.74475651631724,391.5435159412074,403.3422753660975,438.7385536407677,497.7323507652181,556.7261478896686,615.7199450141189,674.7137421385696,0.9179130528695139,0.9007909416502912,0.8277085680658235,0.8081365361185615,0.7917996063369214,0.7659218795150818,0.7605173149344973,0.7554526589127908,0.6677141636968815,0.5805850366828481,0.4500096686104236,0.4143154644506395,0.4094637085220981,0.4051277726488597,0.40122848353741186,0.3977022601058975,0.39449741962452217,0.3864211951771144,0.3765404433164371,0.36946825901598357,0.3641522606886166,0.3600087983547217
PL,residential,59.9746228178788,60.973892395432124,69.70329150774685,72.25803779743083,74.81278408711479,79.92227666648273,84.3701453730993,85.68026632951403,90.92075015517294,109.42491947859668,137.28693815156967,142.2832860393363,147.27963392710294,152.2759818148695,157.27232970263614,162.26867759040277,167.26502547816938,182.25406914146924,207.23580858030232,232.21754801913542,257.1992874579685,282.1810268968016,1.008383223071898,0.9183790587942657,0.6442292889432909,0.5979999199268743,0.5636495397536176,0.5156882474595447,0.48088238155594376,0.47229524459372374,0.44421401646560027,0.35856637678184805,0.24959013977539746,0.18547013305375107,0.18056284990641577,0.17628912671126643,0.17253390848794606,0.16920839612704588,0.16624295983706555,0.15900486283424678,0.15059132351568802,0.14485614097682595,0.14069729630290598,0.1375440510101407
PL,services,43.62567691404121,44.381088887474284,53.906933152845305,55.90488613242984,57.90283911201438,67.37618340791815,68.43232641740315,69.48846942688812,73.7130414648281,91.17027530839147,107.98806724049724,111.76512710766258,115.54218697482793,119.3192468419933,123.0963067091586,126.873366576324,130.65042644348932,141.98160604498537,160.86690538081209,179.7522047166389,198.63750405246566,217.52280338829232,0.9906176550802848,0.9062576438719164,0.6059050509111039,0.5628364705360454,0.5310606761896844,0.43019085859454703,0.4212649574534481,0.413089362771495,0.3860932773167137,0.2860295340224887,0.22639522144892418,0.15900465873019623,0.15502316485963663,0.15156690722353555,0.14853862159380857,0.145863628642436,0.1434836440379222,0.1376957631878229,0.13100557041131522,0.12646794357343186,0.12318880026216555,0.12070872010330766
PL,tot,54.634627286911154,55.554246560166334,64.54378559728093,66.91666855430162,69.2895515113223,75.82439278296508,79.16443471154457,80.39159979364504,85.30026012204698,103.46247279477598,127.71715667160284,132.31525303787873,136.9133494041546,141.51144577043044,146.10954213670632,150.7076385029822,155.3057348692581,169.1000239680857,192.09050579946506,215.08098763084448,238.0714694622239,261.0619512936032,1.0025805215253691,0.9144198860197595,0.6317115852929546,0.5865146129410364,0.5530051601823409,0.48776255260839696,0.46140976355673674,0.45295704712232054,0.425230255118715,0.334873937009657,0.2420140696768688,0.1768258133866618,0.17222091735527137,0.16821419990212605,0.1646964169742636,0.16158338135407302,0.15880916897555325,0.15204475069306356,0.1441941016603367,0.1388500722960539,0.1349785612137176,0.13204518935057968
PT,residential,91.4949297260577,93.02194268792498,102.56577369959551,112.50454709817494,116.45838651863413,124.36606535955255,126.34298506978215,133.38319775813946,146.99923653051013,181.09926715026748,210.57292922101433,218.20799403035073,225.8430588396872,233.4781236490236,241.11318845835999,248.74825326769644,256.3833180770328,279.28851250504215,317.4638365517242,355.63916059840636,393.81448464508844,431.98980869177063,0.9665943945336277,0.7920496768494094,0.4550741091569302,0.3786308052833641,0.34537864576755195,0.30189985474760056,0.2939712323658243,0.2637101195877241,0.21798056041883815,0.11893618813747851,0.08837864141594869,0.06277999685532437,0.060129811598463985,0.05786469892728834,0.05590771364729689,0.054200918347724954,0.052699897512104354,0.049120094876688,0.045110841812953786,0.04247310284749432,0.0406093333623938,0.03922393480615776
PT,services,68.40287182684122,69.58509227041961,91.8702659751704,95.16508058348099,98.45989519179162,110.3098143442602,112.01212184988202,113.71442935550382,120.52365937799108,139.91297329592572,168.5753105133401,174.48641273123204,180.39751494912406,186.30861716701614,192.21971938490816,198.13082160280015,204.04192382069218,221.77523047436824,251.33074156382844,280.8862526532886,310.4417637427488,339.9972748322088,0.9652218499267784,0.814586916831575,0.4008871426780835,0.35493579391796404,0.3224460990470181,0.23043983981959923,0.22211873534005766,0.21456295518367105,0.1900363293167769,0.12940798432384362,0.0905902066884737,0.06182183346931769,0.05936745727176813,0.057268532030961994,0.05545402438411391,0.05387047772556259,0.052476927683954885,0.04914915370974014,0.04541276558869034,0.04294730106225893,0.041200860920683556,0.03989989626543766
PT,tot,83.52642787161514,84.93446140629692,98.87501675154637,106.52112320064211,110.24754934937606,119.51559846869706,121.39775625379986,126.59598900545738,137.86316530818553,166.88688900760422,196.0805828041266,203.12075047753555,210.16091815094455,217.20108582435356,224.2412534977625,231.28142117117153,238.32158884458048,259.4420918648075,294.64293023185246,329.84376859889744,365.04460696594236,400.24544533298734,0.9661207631105334,0.7998267246714659,0.43637551829258125,0.37045423900112584,0.33746518730199593,0.2772407592283747,0.2691767009171751,0.2467506406013329,0.20833769280047393,0.12254974772989694,0.0891417982576754,0.06244935821100882,0.05986674184987201,0.05765897637801763,0.055751156628827916,0.05408689140729479,0.052622956102341384,0.04913012236605575,0.045215028290285404,0.04263673700128939,0.040813454990087525,0.03945719249870783
RO,residential,55.067824563413986,55.98495127515112,61.71699322350828,64.00981000285113,66.302626782194,70.88826034087971,72.03466873055113,73.18107712022257,77.7667106789083,103.64516767694676,125.60939247794053,130.19502603662627,134.780659595312,139.36629315399765,143.9519267126834,148.53756027136916,153.12319383005484,166.88009450611202,189.80826229954056,212.73643009296916,235.66459788639773,258.59276567982636,0.9857805516267798,0.8594277221702437,0.5543526711348945,0.5051952126361787,0.4700491247672823,0.42295257461697827,0.41422821439792695,0.4063592040641593,0.38131437771991306,0.26792000454608844,0.21302073455264908,0.1742396751230064,0.16994058373555215,0.1662083044162428,0.16293756701964732,0.16004767351620341,0.1574757178798904,0.15121688052936288,0.14397224917338297,0.1390502829408122,0.13548821283564014,0.13279083186128612
RO,services,39.06434087736337,39.73992108579312,43.962297388478966,45.65124790955332,47.34019843062766,50.718099472776366,51.562574733313525,52.40704999385069,55.78495103599939,81.029948699821,96.6881284001382,100.06602944228685,103.44393048443553,106.82183152658425,110.19973256873294,113.57763361088163,116.95553465303034,127.08923777947638,143.9787429902198,160.8682482009633,177.75775341170686,194.64725862245027,0.9775190081375862,0.8535578897940431,0.5596836465941859,0.5135022699126822,0.4807785358018143,0.437380368842147,0.42940526697580494,0.4222308816008497,0.39952369350907435,0.25631833502177487,0.20436094821500322,0.16187778484924137,0.15819966826136267,0.15501542897153295,0.1522319607900215,0.1497781602248801,0.14759879255681016,0.1423133689921932,0.13622854550687194,0.1321155861415078,0.12914995534829535,0.1269104775411298
RO,tot,51.78989988517068,52.65755166634474,58.08037529868265,60.2495047516178,62.418634204552966,66.75689311042329,67.84145783689087,68.92602256335844,73.26428146922879,99.01298971849307,119.68557444516723,124.02383335103757,128.36209225690789,132.70035116277816,137.0386100686485,141.37686897451886,145.7151278803892,158.72990459800016,180.42119912735174,202.11249365670335,223.80378818605496,245.4950827154066,0.9840883752347601,0.8582254296706506,0.5554445918916453,0.5068967114213443,0.4722467838459593,0.42590775760532473,0.4173368647495618,0.40961013145617375,0.3850441134930838,0.2655436845154867,0.2112469877921718,0.17170764234857802,0.16753574255640563,0.16391571591735876,0.16074478377669418,0.15794421331269046,0.15545266978006253,0.14939321258535446,0.14238613968326083,0.1376298788450222,0.13418997483681383,0.1315863841972031
RS,residential,63.4944009222494,64.54257756751845,71.11418492262399,73.73509349945394,76.68963075786132,81.94598265576852,83.26007063024532,85.37235770436047,90.66135061097776,114.80869748611,141.03957434800435,147.10940295817338,152.29736624760494,157.48532953703648,162.6732928264681,167.86125611589964,173.04921940533123,188.61310927362587,214.55292572078366,240.4927421679415,266.4325586150993,292.3723750622572,0.9657989862340407,0.8721108403936524,0.6235876183911011,0.5788668206081453,0.5430107817933536,0.4963326477602217,0.4873761138314555,0.47278259726480276,0.4458565525597448,0.3419572880960039,0.260471870908166,0.2076496853056401,0.20252686841565462,0.19804447374129638,0.19408897169579786,0.19057227585390857,0.18742496801923525,0.17969534906564186,0.17061881125062317,0.16436988234834496,0.1598045589515124,0.15632295524428996
RS,services,44.34493779350695,45.951871635762586,52.00857241520025,53.964100659634916,55.919628904069555,59.83068539293887,60.8084495151562,61.78621363737352,66.70047398864813,91.09163562939415,108.29174561523743,112.08173001625129,115.8717144172652,119.66169881827908,123.45168321929295,127.24166762030683,131.03165202132072,142.40160522436236,161.35152722943172,180.30144923450112,199.25137123957057,218.20129324463994,0.9575956849021716,0.8491818398906277,0.5800297307324307,0.5374153748508119,0.506275977431373,0.46342302108924993,0.45530973770057226,0.44793577337587265,0.41610959935566794,0.2677649353479058,0.2094343816694868,0.16445180757499214,0.16050962447263023,0.1570831973413331,0.15407758623584433,0.15141980465896554,0.1490528192452674,0.1432869541037492,0.13660397887894438,0.13205917129722694,0.12876832976187527,0.1262755942904054
RS,tot,57.864366630667966,59.07682058013886,65.49704292468398,67.92232648251762,70.58315028439351,75.44397885956995,76.65918600336406,78.43791787121424,83.61673760365076,107.83576719291294,131.4115551445009,136.8110985884116,141.58804935870444,146.36500012899728,151.14195089929015,155.91890166958297,160.69585243987584,175.02670475075433,198.91145860221854,222.79621245368276,246.680966305147,270.5657201566113,0.963387176174819,0.8653696039299545,0.6107813898541201,0.5666798961246524,0.5322105725727587,0.48665705918444513,0.47794844497150474,0.4654775114986334,0.4371108051994626,0.32014437943445806,0.2454666035208681,0.1949493014195744,0.1901735965434053,0.18600166140716892,0.18232543186814032,0.179061260952565,0.17614337166393884,0.1689911057790909,0.1606182868814827,0.1548703778463031,0.150679758248522,0.1474888865602451
SE,residential,123.06688386301977,125.14734889402531,138.15025533780994,143.35141791532382,148.55258049283768,158.95490564786542,161.5554869366223,164.15606822537924,176.4467657834504,214.70291529980315,289.59847943800827,300.000804593036,310.40312974806375,320.80545490309134,331.20778005811906,341.6101052131468,352.01243036817453,383.21940583325767,435.2310316083961,487.24265738353466,539.2542831586732,591.2659089338118,0.9157568297033467,0.897332349618184,0.8181266257455464,0.7967639306904019,0.7788880009931214,0.750499449648188,0.74456069169794,0.7389927990065813,0.7090353145815534,0.6391316981543949,0.45770951984392527,0.4264348684162769,0.4211130129486822,0.4163596548306804,0.4120874390690947,0.4082261905538147,0.4047188561170652,0.39588979518251927,0.38510938297778985,0.3774102407412826,0.3716336080584142,0.3671380513377136
SE,services,102.12175627055396,103.88680261548377,114.91834227129496,119.33095813361948,123.74357399594399,132.56880572059296,134.77511365175516,136.98142158291742,170.03609501258492,205.31385509029636,252.53065348582945,261.35588521047845,270.1811169351274,279.00634865977634,287.8315803844253,296.65681210907434,305.4820438337234,331.9577390076703,376.0838976309151,420.2100562541601,464.336214877405,508.46237350065013,0.9201879328786071,0.9044398598127998,0.8378178041480184,0.8201349754015475,0.8054217366167485,0.78219300485421,0.77735203027521,0.7728183040095684,0.6241191121385806,0.5188165556320148,0.44188609498459136,0.4015291303474954,0.3971733435099351,0.3932778006047636,0.38977196027661815,0.3865991983409089,0.38371349804073074,0.3764315386311812,0.3674999553740933,0.3610892304706308,0.3562592151821597,0.35248722296992296
SE,tot,116.93604397736542,118.9241829314475,131.35005139446042,136.32039877966565,141.29074616487082,151.2314409352812,153.71661462788376,156.20178832048637,174.57030091674994,211.95464725669225,278.7483709906452,288.68906576105553,298.62976053146593,308.5704553018762,318.51115007228657,328.45184484269697,338.3925396131074,368.21462392433847,417.9180977763902,467.621571628442,517.3250454804938,567.0285193325458,0.9170538561341672,0.8994127860727474,0.8238904226674061,0.8036048598015735,0.7866546800910925,0.7597764574638465,0.7541590312433071,0.7488938489910804,0.6841795270683303,0.6039143011073733,0.4530778515083189,0.41914471982875195,0.41410564192186416,0.40960337455029605,0.40555548423404264,0.40189576234896035,0.3985703861906673,0.3901941767221595,0.3799549344961717,0.3726329243797686,0.36713337569423576,0.36284961325021126
SI,residential,93.20587519724538,94.76207453889816,104.48832042422815,108.37881877836013,112.26931713249213,120.05031384075615,121.9955630178221,123.94081219488812,131.72180890315212,169.28773425300298,207.98220455434026,220.95598575921613,228.7369824674802,236.51797917574416,244.29897588400814,252.07997259227213,259.8609693005361,283.20395942532804,322.1089429666481,361.013926507968,399.91891004928783,438.82389359060784,0.9281189504282281,0.8545936226793098,0.6554740163234749,0.6175947454010527,0.5888236949176326,0.5474766723262399,0.539398527894658,0.5319842955934381,0.5074976969883057,0.4003410563066082,0.33218061576972896,0.24936871468557845,0.24399253606979138,0.23925493417716728,0.23504732472930115,0.23128463916138467,0.22789923836218348,0.21951004698151633,0.20951526140885526,0.20253751038194384,0.19738673888208763,0.19342717002248094
SI,services,68.02524462303249,69.19548440817545,76.50948306531905,79.43508252817647,82.36068199103393,88.21188091674884,89.67468064817753,91.13748037960627,96.98867930532117,123.83761274789063,157.95963708305084,172.559734339037,178.41093326475198,184.26213219046684,190.11333111618163,195.96453004189664,201.81572896761145,219.36932574475617,248.62532037333057,277.88131500190497,307.1373096304794,336.39330425905376,0.8848869457911376,0.8497629374358293,0.7273173790752109,0.698891305365987,0.6760813147775764,0.6413944428503103,0.6343500905337887,0.6278070419982206,0.6056680516146088,0.5050706343639624,0.42096721131930825,0.30884230851034583,0.30344298955080945,0.29865527433406164,0.29437999018193295,0.29053846173845366,0.2870674408721392,0.2784067605434389,0.26797991972035795,0.2606319399388726,0.25517238881262577,0.2509552664052733
SI,tot,85.03022192243064,86.46110782116443,95.4041446882508,98.98135943508532,102.55857418191988,109.71300367558898,111.50161104900623,113.29021842242352,120.4446479160926,154.530977720284,191.7408651503896,205.24267904729663,212.3971085409658,219.55153803463486,226.70596752830392,233.86039702197303,241.01482651564208,262.4781149966493,298.2502624649948,334.0224099333402,369.79455740168555,405.56670487003106,0.9140823726210783,0.8530251946165548,0.6788001368598068,0.6439901323136088,0.6171545202104297,0.5779699169606594,0.5702274244050725,0.5630960482613114,0.5393716716659771,0.43434468124725717,0.3610078692622583,0.26867861563048995,0.2632949238022519,0.2585410511033318,0.2543114690159841,0.25052318472400503,0.24710998478053614,0.2386326463020224,0.22849758092530378,0.2213996239360817,0.21614859779183695,0.212105406383547
SK,residential,72.21957425852204,73.42450074497833,80.95529128533012,83.96760750147087,86.97992371761156,102.03633961153578,103.63675996326441,105.23718031499303,114.41748549657382,138.47225367026428,165.75860809365412,171.78324052593555,177.807872958217,183.8325053904984,189.8571378227799,195.88177025506135,201.90640268734276,219.9802999841871,250.10346214559428,280.2266243070015,310.34978646840864,340.47294862981596,0.9921523194104809,0.8874504336288048,0.622064163208281,0.5769168669200169,0.5441712155581924,0.44526079121562484,0.4364323607307978,0.4283993068488959,0.38335981822092463,0.291831345651679,0.2273467889456285,0.18621167806699185,0.18198855361591523,0.17831946338080687,0.1751021383564303,0.17225802144239585,0.1697257699988199,0.16355994355593487,0.15641784725777735,0.15156339793415535,0.14804958742669447,0.14538862284368
SK,services,52.97543438547416,53.893677673209496,59.6326982215555,61.92830644089389,64.2239146602323,68.8151310989091,69.9629352085783,71.11073931824745,83.20171848588515,109.9126202875147,131.25986435018692,135.85108078886375,140.4422972275405,145.03351366621737,149.6247301048941,154.21594654357094,158.80716298224772,172.5808122982781,195.5368944916621,218.49297668504616,241.44905887843024,264.40514107181417,0.9839627396462348,0.8924916817634875,0.646959183172529,0.6038569678908304,0.572439702468837,0.5295818742702376,0.5215511482450842,0.5142841765895436,0.4456737938421925,0.3048968641964785,0.242042597805997,0.19363919213863487,0.18959898529553545,0.18608924323105488,0.18301197022131138,0.18029190508323786,0.17787028950905903,0.17197452754126652,0.16514622561058043,0.16050541801035664,0.15714628385358026,0.15460239825551475
SK,tot,67.09621966541785,68.22482267404544,75.27859147796796,78.100098999537,80.92160652110599,93.19187930598507,94.67179993582607,96.15172056566706,106.106932551806,130.86884141935823,156.5740304310296,162.21704547416763,167.8600605173056,173.50307556044365,179.14609060358168,184.78910564671972,190.43212068985773,207.3611658192718,235.57624103496187,263.79131625065196,292.00639146634205,320.2214666820322,0.9899720130222744,0.8887925617756687,0.6286919478596429,0.5840891121311844,0.5516971160769573,0.4677095372241908,0.45909347906851794,0.45126437874957165,0.39994962661557953,0.2953097699870548,0.23125924439029083,0.18818910021136076,0.1840146737937204,0.18038800671637717,0.17720796764695507,0.1743968769549469,0.17189408002549197,0.16580015266866782,0.15874159763681167,0.1539440260074941,0.15047139488227382,0.14784160015975983


==> figures/connection.csv <==
source,target,value
electricity,central air heat pump,1
electricity,central resistive heater,1
H2,fuel cell,1
solid biomass,biomass CHP,1
CH4,central gas boiler,1
CH4,gas CHP,1
central air heat pump,district heating,1
central resistive heater,district heating,1
fuel cell,district heating,1
biomass CHP,district heating,1
central gas boiler,district heating,1
gas CHP,district heating,1
electricity distribution,air heat pump,1
electricity distribution,resistive heater,1
CH4 distribution,gas boiler,1
electricity distribution,ground heat pump,1
air heat pump,urban individual,1
resistive heater,urban individual,1
gas boiler,urban individual,1
gas boiler,rural individual,1
ground heat pump,rural individual,1
central solar thermal,district heating,1
solar thermal,urban individual,1
solar thermal,rural individual,1
urban individual,urban residential,1
urban individual,urban service,1
rural individual,rural residential,1
rural individual,rural service,1
solar energy,solar thermal,1
solar energy,central solar thermal,1
electricity,electricity distribution,1
CH4,CH4 distribution,1


==> figures/scenario_description.csv <==
scenario name,retrofitting,thermal energy storage,heat demand with profile,electric transmission expansion,decentral gas boilers
retro,yes,no,yes,no,yes
retro+,yes,yes,yes,no,yes
base\_load,yes,no,no,no,yes
base\_load+,yes,yes,no,no,yes

